High-Performance Data Mapping for BNNs on PCM-based Integrated Photonics

State-of-the-Art (SotA) hardware implementations of Deep Neural Networks (DNNs) incur high latencies and costs. Binary Neural Networks (BNNs) are potential alternative solutions to realize faster implementations without losing accuracy. In this paper, we first present a new data mapping, called TacitMap, suited for BNNs implemented based on a Computation-In-Memory (CIM) architecture. TacitMap maximizes the use of available parallelism, while CIM architecture eliminates the data movement overhead. We then propose a hardware accelerator based on optical phase change memory (oPCM) called EinsteinBarrier. Ein-steinBarrier incorporates TacitMap and adds an extra dimension for parallelism through wavelength division multiplexing, leading to extra latency reduction. The simulation results show that, compared to the SotA CIM baseline, TacitMap and EinsteinBarrier significantly improve execution time by up to ~154x and ~3113x, respectively, while also maintaining the energy consumption within 60% of that in the CIM baseline.

==> Mainbibfrompast.txt <==
%%%%%%%%%%%%%%%%%%%%%%% Lightspeed BNN References

@inproceedings{zrounba2021exploration,
  title={Exploration of the optical behavior of phase-change materials integrated in silicon photonics platforms},
  author={Zrounba, Clement and Cueff, S{\'e}bastien and Le Beux, Sebastien and O’Connor, Ian and Pavanello, Fabio},
  booktitle={Europe-EQEC},
  year={2021},
}


@article{zahedi2023efficient-signedarithmeticmultiplicationMahdi,
  title={Efficient Signed Arithmetic Multiplication on Memristor-Based Crossbar},
  author={Zahedi, Mahdi and Shahroodi, Taha and Wong, Stephan and Hamdioui, Said},
  journal={IEEE Access},
  volume={11},
  pages={33964--33978},
  year={2023},
  publisher={IEEE}
}


@inproceedings{zahedi2023SparseMEM,
  title={{SparseMEM: Energy-efficient Design for In-memory Sparse-based Graph Processing}},
  author={Zahedi, Mahdi and Custers, Geert and Shahroodi, Taha and  Gaydadjiev, Georgi and Wong, Stephan and Hamdioui, Said},
  booktitle={DATE},
  year={2023},

}

@article{firtina2022aphmm,
  title={{ApHMM: Accelerating profile hidden markov models for fast and energy-efficient genome analysis}},
  author={Firtina, Can and Pillai, Kamlesh and Kalsi, Gurpreet S and Suresh, Bharathwaj and Cali, Damla Senol and Kim, Jeremie and Shahroodi, Taha and Cavlak, Meryem Banu and Lindegger, Joel and Alser, Mohammed and others},
  journal={arXiv preprint arXiv:2207.09765},
  year={2022}
}

@inproceedings{zahedi2022system-MahdiVLSISOC2022,
  title={{System Design for Computation-in-Memory: From Primitive to Complex Functions}},
  author={Zahedi, Mahdi and Shahroodi, Taha and Custers, Geert and Singh, Abhairaj and Wong, Stephan and Hamdioui, Said},
  booktitle={2022 IFIP/IEEE 30th International Conference on Very Large Scale Integration (VLSI-SoC)},
  pages={1--6},
  year={2022},
  organization={IEEE}
}


@inproceedings{wada2020full-EDFAPumpRafaelCalc5,
  title={Full C-band and power efficient coupled-multi-core fiber amplifier},
  author={Wada, Masaki and Sakamoto, Taiji and Aozasa, Shinichi and Imada, Ryota and Yamamoto, Takashi and Nakajima, Kazuhide},
  booktitle={Optical Fiber Communication Conference},
  pages={M4C--3},
  year={2020},
  organization={Optica Publishing Group}
}


@article{narayan2020prowaves-TIAPower,
  title={PROWAVES: Proactive runtime wavelength selection for energy-efficient photonic NoCs},
  author={Narayan, Aditya and Thonnart, Yvain and Vivet, Pascal and Coskun, Ayse K},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={40},
  number={10},
  pages={2156--2169},
  year={2020},
  publisher={IEEE}
}

@article{moazeni201740-ODAC_Microresonator,
  title={A 40-Gb/s PAM-4 transmitter based on a ring-resonator optical DAC in 45-nm SOI CMOS},
  author={Moazeni, Sajjad and Lin, Sen and Wade, Mark and Alloatti, Luca and Ram, Rajeev J and Popovi{\'c}, Milo{\v{s}} and Stojanovi{\'c}, Vladimir},
  journal={IEEE Journal of Solid-State Circuits},
  volume={52},
  number={12},
  pages={3503--3516},
  year={2017},
  publisher={IEEE}
}



@article{shen2017deep-SingleLightFrequency,
  title={Deep learning with coherent nanophotonic circuits},
  author={Shen, Yichen and Harris, Nicholas C and Skirlo, Scott and Prabhu, Mihika and Baehr-Jones, Tom and Hochberg, Michael and Sun, Xin and Zhao, Shijie and Larochelle, Hugo and Englund, Dirk and others},
  journal={Nature photonics},
  volume={11},
  number={7},
  pages={441--446},
  year={2017},
  publisher={Nature Publishing Group UK London}
}

@article{sturm2022scalable-DanOPCMDualCoreDATE2023,
  title={Scalable Coherent Optical Crossbar Architecture using PCM for AI Acceleration},
  author={Sturm, Daniel and Moazeni, Sajjad},
  journal={arXiv preprint arXiv:2210.10851},
  year={2022}
}



@article{ambrogio2016unsupervised-1t1rPCM1,
  title={Unsupervised learning by spike timing dependent plasticity in phase change memory (PCM) synapses},
  author={Ambrogio, Stefano and Ciocchini, Nicola and Laudato, Mario and Milo, Valerio and Pirovano, Agostino and Fantini, Paolo and Ielmini, Daniele},
  journal={Frontiers in neuroscience},
  volume={10},
  pages={56},
  year={2016},
  publisher={Frontiers Media SA}
}

@inproceedings{liu202033-1t1rReRAMwithADC1,
  title={33.2 A fully integrated analog ReRAM based 78.4 TOPS/W compute-in-memory chip with fully parallel MAC computing},
  author={Liu, Qi and Gao, Bin and Yao, Peng and Wu, Dong and Chen, Junren and Pang, Yachuan and Zhang, Wenqiang and Liao, Yan and Xue, Cheng-Xin and Chen, Wei-Hao and others},
  booktitle={2020 ieee international solid-state circuits conference-(isscc)},
  pages={500--502},
  year={2020},
  organization={IEEE}
}

@inproceedings{chou2018n40-CSLBLWLandSL,
  title={An N40 256K$\times$ 44 embedded RRAM macro with SL-precharge SA and low-voltage current limiter to improve read and write performance},
  author={Chou, Chung-Cheng and Lin, Zheng-Jun and Tseng, Pei-Ling and Li, Chih-Feng and Chang, Chih-Yang and Chen, Wei-Chi and Chih, Yu-Der and Chang, Tsung-Yung Jonathan},
  booktitle={2018 IEEE International Solid-State Circuits Conference-(ISSCC)},
  pages={478--480},
  year={2018},
  organization={IEEE}
}


@article{zhang2019miniature-IBMOPCM65,
  title={Miniature multilevel optical memristive switch using phase change material},
  author={Zhang, Hanyu and Zhou, Linjie and Lu, Liangjun and Xu, Jian and Wang, Ningning and Hu, Hao and Rahman, BM Azizur and Zhou, Zhiping and Chen, Jianping},
  journal={ACS Photonics},
  volume={6},
  number={9},
  pages={2205--2212},
  year={2019},
  publisher={ACS Publications}
}


@inproceedings{zhan2016oscar,
  title={OSCAR: Orchestrating STT-RAM cache traffic for heterogeneous CPU-GPU architectures},
  author={Zhan, Jia and Kay{\i}ran, Onur and Loh, Gabriel H and Das, Chita R and Xie, Yuan},
  booktitle={2016 49th Annual IEEE/ACM International Symposium on Microarchitecture (MICRO)},
  pages={1--13},
  year={2016},
  organization={IEEE}
}


@inproceedings{nurvitadhi2016accelerating-BNNGPUCPUASICFPGA,
  title={Accelerating binarized neural networks: Comparison of FPGA, CPU, GPU, and ASIC},
  author={Nurvitadhi, Eriko and Sheffield, David and Sim, Jaewoong and Mishra, Asit and Venkatesh, Ganesh and Marr, Debbie},
  booktitle={2016 International Conference on Field-Programmable Technology (FPT)},
  pages={77--84},
  year={2016},
  organization={IEEE}
}


@inproceedings{chen2020phonebit-BNNGPU,
  title={Phonebit: Efficient gpu-accelerated binary neural network inference engine for mobile phones},
  author={Chen, Gang and He, Shengyu and Meng, Haitao and Huang, Kai},
  booktitle={2020 Design, Automation \& Test in Europe Conference \& Exhibition (DATE)},
  pages={786--791},
  year={2020},
  organization={IEEE}
}


@inproceedings{liu2018processing,
  title={Processing-in-memory for energy-efficient neural network training: A heterogeneous approach},
  author={Liu, Jiawen and Zhao, Hengyu and Ogleari, Matheus A and Li, Dong and Zhao, Jishen},
  booktitle={2018 51st Annual IEEE/ACM International Symposium on Microarchitecture (MICRO)},
  pages={655--668},
  year={2018},
  organization={IEEE}
}

@inproceedings{draper2002architecture-DIVAPIM-BeforeScouting3,
  title={The architecture of the DIVA processing-in-memory chip},
  author={Draper, Jeff and Chame, Jacqueline and Hall, Mary and Steele, Craig and Barrett, Tim and LaCoss, Jeff and Granacki, John and Shin, Jaewook and Chen, Chun and Kang, Chang Woo and others},
  booktitle={ICS},
  year={2002}
}

@article{gokhale1995processing-TerasysPIM-BeforeScouting2,
  title={Processing in memory: The Terasys massively parallel PIM array},
  author={Gokhale, Maya and Holmes, Bill and Iobst, Ken},
  journal={Computer},
  year={1995},
}

@article{stone1970logic-logicInMemory-BeforeScouting1,
  title={A logic-in-memory computer},
  author={Stone, Harold S},
  journal={TC},
  year={1970},
}

@inproceedings{zhang2014top-TOPPIM-BeforeScouting4,
  title={TOP-PIM: Throughput-oriented programmable processing in memory},
  author={Zhang, Dongping and Jayasena, Nuwan and Lyashevsky, Alexander and Greathouse, Joseph L and Xu, Lifan and Ignatowski, Michael},
  booktitle={HPDC},
  year={2014}
}


@article{shukla2018scalable-75ofNNisVMM,
  title={A scalable multi-TeraOPS core for AI training and inference},
  author={Shukla, Sunil and Fleischer, Bruce and Ziegler, Matthew and Silberman, Joel and Oh, Jinwook and Srinivasan, Vijayalakshmi and Choi, Jungwook and Mueller, Silvia and Agrawal, Ankur and Babinsky, Tina and others},
  journal={ISSC},
  year={2018},
}

@article{polster2016efficiency-powerRaphaelCalc1,
  title={Efficiency optimization of silicon photonic links in 65-nm CMOS and 28-nm FDSOI technology nodes},
  author={Polster, Robert and Thonnart, Yvain and Waltener, Guillaume and Gonzalez, Jose-Luis and Cassan, Eric},
  journal={IEEE Transactions on Very Large Scale Integration (VLSI) Systems},
  volume={24},
  number={12},
  pages={3450--3459},
  year={2016},
  publisher={IEEE}
}

@inproceedings{cardoso2022energy-powerRaphaelCalc2,
  title={Energy efficient on-chip optical broadcast with partial-absorption photodiodes},
  author={Cardoso, Raphael and Arif, Lubna and Zrounba, Cl{\'e}ment and Pavanello, Fabio and O’Connor, Ian and Vivien, Laurent and Virot, L{\'e}opold and Le Beux, S{\'e}bastien},
  booktitle={2022 20th IEEE Interregional NEWCAS Conference (NEWCAS)},
  pages={198--202},
  year={2022},
  organization={IEEE}
}

@inproceedings{ambrosi2018hardware-ISAPUMAAnalogCore,
  title={Hardware-software co-design for an analog-digital accelerator for machine learning},
  author={Ambrosi, Joao and Ankit, Aayush and Antunes, Rodrigo and Chalamalasetti, Sai Rahul and Chatterjee, Soumitra and El Hajj, Izzat and Fachini, Guilherme and Faraboschi, Paolo and Foltin, Martin and Huang, Sitao and others},
  booktitle={2018 IEEE International Conference on Rebooting Computing (ICRC)},
  pages={1--13},
  year={2018},
  organization={IEEE}
}


@inproceedings{chen2014dadiannao-DaDianNao,
  title={Dadiannao: A machine-learning supercomputer},
  author={Chen, Yunji and Luo, Tao and Liu, Shaoli and Zhang, Shijin and He, Liqiang and Wang, Jia and Li, Ling and Chen, Tianshi and Xu, Zhiwei and Sun, Ninghui and others},
  booktitle={2014 47th Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={609--622},
  year={2014},
  organization={IEEE}
}

@inproceedings{golonzka2019non-ReRAM-MahdiBCIM25,
  title={Non-volatile RRAM embedded into 22FFL FinFET technology},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={2019 Symposium on VLSI Technology},
  pages={T230--T231},
  year={2019},
  organization={IEEE}
}



@article{sebastian2020memory-PCM-MahdiBCIM26,
  title={{Memory devices and applications for in-memory computing}},
  author={Sebastian, Abu and Le Gallo, Manuel and Khaddam-Aljameh, Riduan and Eleftheriou, Evangelos},
  journal={Nature nanotechnology},
  year={2020},
}

@article{yuan2021comprehensive-BNNReviewBNNinEmbedded-MahdiBCIM6,
  title={A comprehensive review of Binary Neural Network},
  author={Yuan, Chunyu and Agaian, Sos S},
  journal={arXiv preprint arXiv:2110.06804},
  year={2021}
}

@article{qin2020binary-BNNSurveyBNNinEmbedded-MahdiBCIM5,
  title={Binary neural networks: A survey},
  author={Qin, Haotong and Gong, Ruihao and Liu, Xianglong and Bai, Xiao and Song, Jingkuan and Sebe, Nicu},
  journal={Pattern Recognition},
  volume={105},
  pages={107281},
  year={2020},
  publisher={Elsevier}
}


@article{krizhevsky2017imagenet-ObjectRecognition1-XNORNETRef1,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  journal={Communications of the ACM},
  volume={60},
  number={6},
  pages={84--90},
  year={2017},
  publisher={AcM New York, NY, USA}
}

@article{simonyan2014very-ObjectRecognition2-XNORNETRef2,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@inproceedings{szegedy2015going-ObjectRecognition3-XNORNETRef3,
  title={Going deeper with convolutions},
  author={Szegedy, Christian and Liu, Wei and Jia, Yangqing and Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich, Andrew},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1--9},
  year={2015}
}

@inproceedings{he2016deep-ObjectRecognition4-XNORNETRef4,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{girshick2014rich-ObjectDetection1-XNORNETRef5,
  title={Rich feature hierarchies for accurate object detection and semantic segmentation},
  author={Girshick, Ross and Donahue, Jeff and Darrell, Trevor and Malik, Jitendra},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={580--587},
  year={2014}
}


@inproceedings{girshick2015fast-ObjectDetection2-XNORNETRef6,
  title={Fast r-cnn},
  author={Girshick, Ross},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={1440--1448},
  year={2015}
}

@article{ren2015faster-ObjectDetection3-XNORNETRef7,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  journal={Advances in neural information processing systems},
  volume={28},
  year={2015}
}

@article{tait2022quantifying-PowerHungryPhaseShifters,
  title={{Quantifying Power in Silicon Photonic Neural Networks}},
  author={Tait, Alexander N},
  journal={Physical Review Applied},
  year={2022},
}

@inproceedings{agrawal2017many-IBMOPCM14,
  title={{A many-core architecture for in-memory data processing}},
  author={Agrawal, Sandeep R and Idicula, Sam and Raghavan, Arun and Vlachos, Evangelos and Govindaraju, Venkatraman and Varadarajan, Venkatanathan and Balkesen, Cagri and Giannikis, Georgios and Roth, Charlie and Agarwal, Nipun and others},
  booktitle={MICRO},
  year={2017}
}



@inproceedings{ankit2019puma,
  title={{PUMA: A programmable ultra-efficient memristor-based accelerator for machine learning inference}},
  author={Ankit, Aayush and Hajj, Izzat El and Chalamalasetti, Sai Rahul and Ndu, Geoffrey and Foltin, Martin and Williams, R Stanley and Faraboschi, Paolo and Hwu, Wen-mei W and Strachan, John Paul and Roy, Kaushik and others},
  booktitle={Proceedings of the Twenty-Fourth International Conference on Architectural Support for Programming Languages and Operating Systems},
  pages={715--731},
  year={2019}
}

@article{chi2016prime,
  title={{PRIME: A novel processing-in-memory architecture for neural network computation in reram-based main memory}},
  author={Chi, Ping and Li, Shuangchen and Xu, Cong and Zhang, Tao and Zhao, Jishen and Liu, Yongpan and Wang, Yu and Xie, Yuan},
  journal={ISCA},
  volume={44},
  number={3},
  pages={27--39},
  year={2016},
  publisher={ACM New York, NY, USA}
}


@article{colburn2019optical-IBMOPCM30,
  title={{Optical frontend for a convolutional neural network}},
  author={Colburn, Shane and Chu, Yi and Shilzerman, Eli and Majumdar, Arka},
  journal={Applied optics},
  year={2019},
}


@article{courbariaux2016binarized-introduction_to_BNN-DesignofHighRobustness5,
  title={{Binarized neural networks: Training deep neural networks with weights and activations constrained to +1 or -1}},
  author={Courbariaux, Matthieu and Hubara, Itay and Soudry, Daniel and El-Yaniv, Ran and Bengio, Yoshua},
  journal={arXiv:1602.02830},
  year={2016}
}


@article{feldmann2021parallel-photonicTensorCoreOpticalPCMIBMOPCM,
  title={{Parallel convolutional processing using an integrated photonic tensor core}},
  author={Feldmann, Johannes and Youngblood, Nathan and Karpov, Maxim and Gehring, Helge and Li, Xuan and Stappers, Maik and Le Gallo, Manuel and Fu, Xin and Lukashchuk, Anton and Raja, Arslan Sajid and others},
  journal={Nature},
  year={2021},
}


@article{halawani2019reram-BNN_SA_is_memristor-MahdiBCIM23,
  title={{ReRAM-based in-memory computing for search engine and neural network applications}},
  author={Halawani, Yasmin and Mohammad, Baker and Lebdeh, Muath Abu and Al-Qutayri, Mahmoud and Al-Sarawi, Said F},
  journal={IEEE TETC},
  year={2019},
}


@inproceedings{hamdioui2017memristor,
  title={{Memristor for computing: Myth or reality?}},
  author={Hamdioui, Said and Kvatinsky, Shahar and Cauwenberghs, Gert and Xie, Lei and Wald, Nimrod and Joshi, Siddharth and Elsayed, Hesham Mostafa and Corporaal, Henk and Bertels, Koen},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={722--731},
  year={2017},
  organization={IEEE}
}

@article{hamerly2019large-IBMOPCM27,
  title={{Large-scale optical neural networks based on photoelectric multiplication}},
  author={Hamerly, Ryan and Bernstein, Liane and Sludds, Alexander and Solja{\v{c}}i{\'c}, Marin and Englund, Dirk},
  journal={Physical Review X},
  year={2019},
}


@article{hirtzlin2020digital-BNN_differential_SA-MahdiBCIM24,
  title={{Digital biologically plausible implementation of binarized neural networks with differential hafnium oxide resistive memory arrays}},
  author={Hirtzlin, Tifenn and Bocquet, Marc and Penkovsky, Bogdan and Klein, Jacques-Olivier and Nowak, Etienne and Vianello, Elisa and Portal, Jean-Michel and Querlioz, Damien},
  journal={Frontiers in neuroscience},
  year={2020},
}


@inproceedings{hu2016dot-AddressingChallengeElectronics-IBMOPCM20,
  title={{Dot-product engine for neuromorphic computing: Programming 1T1M crossbar to accelerate matrix-vector multiplication}},
  author={Hu, Miao and Strachan, John Paul and Li, Zhiyong and Grafals, Emmanuelle M and Davila, Noraica and Graves, Catherine and Lam, Sity and Ge, Ning and Yang, Jianhua Joshua and Williams, R Stanley},
  booktitle={DAC},
  year={2016},
}


@article{joshi2020accurate-deviceVariability-IBMOPCM22,
  title={{Accurate deep neural network inference using computational phase-change memory}},
  author={Joshi, Vinay and Le Gallo, Manuel and Haefeli, Simon and Boybat, Irem and Nandakumar, Sasidharan Rajalekshmi and Piveteau, Christophe and Dazzi, Martino and Rajendran, Bipin and Sebastian, Abu and Eleftheriou, Evangelos},
  journal={Nature communications},
  year={2020},
}



@article{koelmans2015projected-PCMDrift-IBMOPCM24,
  title={{Projected phase-change memory devices}},
  author={Koelmans, Wabe W and Sebastian, Abu and Jonnalagadda, Vara Prasad and Krebs, Daniel and Dellmann, Laurent and Eleftheriou, Evangelos},
  journal={Nature communications},
  year={2015},
}



@article{lin2018all-IBMOPCM29,
  title={{All-optical machine learning using diffractive deep neural networks}},
  author={Lin, Xing and Rivenson, Yair and Yardimci, Nezih T and Veli, Muhammed and Luo, Yi and Jarrahi, Mona and Ozcan, Aydogan},
  journal={Science},
  year={2018},
}



@inproceedings{liu2018bi-Bi_realnet,
  title={{Bi-real net: Enhancing the performance of 1-bit cnns with improved representational capability and advanced training algorithm}},
  author={Liu, Zechun and Wu, Baoyuan and Luo, Wenhan and Yang, Xin and Liu, Wei and Cheng, Kwang-Ting},
  booktitle={ECCV},
  year={2018}
}



@article{martinez2020training-TrainingBinaryNeuralNetworkswithreal_to_binaryConvolutions,
  title={{Training binary neural networks with real-to-binary convolutions}},
  author={Martinez, Brais and Yang, Jing and Bulat, Adrian and Tzimiropoulos, Georgios},
  journal={arXiv:2003.11535},
  year={2020}
}


@article{martinez2020training-bnn_loss1-MahdiBCIM10,
  title={{Training binary neural networks with real-to-binary convolutions}},
  author={Martinez, Brais and Yang, Jing and Bulat, Adrian and Tzimiropoulos, Georgios},
  journal={arXiv:2003.11535},
  year={2020}
}

@article{miller2017attojoule-IBMOPCM13,
  title={{Attojoule optoelectronics for low-energy information processing and communications}},
  author={Miller, David AB},
  journal={Journal of Lightwave Technology},
  year={2017},
}

@misc{MNEMOSENE-TUDelftEU,
 author        = {{MNEMOSENE partners}},
 title         = "{{The MNEMOSENE project.}}",
 note = {Accessed: 2022-06-02},
 year = 2020,
 howpublished           = {\url{http://www.mnemosene.eu/}},
 
}

@article{qin2020design-BNN_ref_column1-MahdiBCIM21,
  title={{Design of high robustness BNN inference accelerator based on binary memristors}},
  author={Qin, Yi-Fan and Kuang, Rui and Huang, Xiao-Di and Li, Yi and Chen, Jia and Miao, Xiang-Shui},
  journal={IEEE TED},
  year={2020},
}

@inproceedings{rastegari2016xnor-xnor_net-MahdiBCIM7,
  title={{Xnor-net: Imagenet classification using binary convolutional neural networks}},
  author={Rastegari, Mohammad and Ordonez, Vicente and Redmon, Joseph and Farhadi, Ali},
  booktitle={ECCV},
  year={2016},
}


@inproceedings{shahroodi2022krakenonmem,
  title={{KrakenOnMem: a memristor-augmented HW/SW framework for taxonomic profiling}},
  author={Shahroodi, Taha and Zahedi, Mahdi and Singh, Abhairaj and Wong, Stephan and Hamdioui, Said},
  booktitle={Proceedings of the 36th ACM International Conference on Supercomputing},
  pages={1--14},
  year={2022}
}


@article{yang2009atomic-cyclability-IBMOPCM23,
  title={{Atomic migration in molten and crystalline Ge 2 Sb 2 Te 5 under high electric field}},
  author={Yang, Tae-Youl and Park, Il-Mok and Kim, Byoung-Joon and Joo, Young-Chang},
  journal={Applied Physics Letters},
  year={2009},
}


@article{zhao2021highly-highly_robust-MahdiBCIM22,
  title={{A Highly Robust Binary Neural Network Inference Accelerator Based on Binary Memristors}},
  author={Zhao, Yiyang and Wang, Yongjia and Wang, Ruibo and Rong, Yuan and Jiang, Xianyang},
  journal={Electronics},
  volume={10},
  number={21},
  pages={2600},
  year={2021},
  publisher={MDPI}
}

@inproceedings{zhuang2019structured-structuredBNNs,
  title={{Structured binary neural networks for accurate image classification and semantic segmentation}},
  author={Zhuang, Bohan and Shen, Chunhua and Tan, Mingkui and Liu, Lingqiao and Reid, Ian},
  booktitle={CVPR},
  year={2019}
}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Added for Basecalling in Memory project %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
@article{ginsburg2018precision-gagan1,
  title={Precision medicine: from science to value},
  author={Ginsburg, Geoffrey S and Phillips, Kathryn A},
  journal={Health Affairs},
  volume={37},
  number={5},
  pages={694--701},
  year={2018}
}

@article{bangari2019digital-WDMMultipleInputsEarly-IBMOPCM35,
  title={Digital electronics and analog photonics for convolutional neural networks (DEAP-CNNs)},
  author={Bangari, Viraj and Marquez, Bicky A and Miller, Heidi and Tait, Alexander N and Nahmias, Mitchell A and De Lima, Thomas Ferreira and Peng, Hsuan-Tung and Prucnal, Paul R and Shastri, Bhavin J},
  journal={IEEE Journal of Selected Topics in Quantum Electronics},
  volume={26},
  number={1},
  pages={1--13},
  year={2019},
  publisher={IEEE}
}




@article{van2018third-gagan23,
  title={The third revolution in sequencing technology},
  author={Van Dijk, Erwin L and Jaszczyszyn, Yan and Naquin, Delphine and Thermes, Claude},
  journal={Trends in Genetics},
  volume={34},
  number={9},
  pages={666--681},
  year={2018},
  publisher={Elsevier}
}


@article{zhang2020nanopore-gagan33,
  title={Nanopore basecalling from a perspective of instance segmentation},
  author={Zhang, Yao-zhong and Akdemir, Arda and Tremmel, Georg and Imoto, Seiya and Miyano, Satoru and Shibuya, Tetsuo and Yamaguchi, Rui},
  journal={BMC bioinformatics},
  volume={21},
  number={3},
  pages={1--9},
  year={2020},
  publisher={BioMed Central}
}

@inproceedings{kriman2020quartznet-gagan46,
  title={{Quartznet: Deep automatic speech recognition with 1d time-channel separable convolutions}},
  author={Kriman, Samuel and Beliaev, Stanislav and Ginsburg, Boris and Huang, Jocelyn and Kuchaiev, Oleksii and Lavrukhin, Vitaly and Leary, Ryan and Li, Jason and Zhang, Yang},
  booktitle={ICASSP 2020-2020 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={6124--6128},
  year={2020},
  organization={IEEE}
}

@article{singh2022framework-RUBICONQABASSkipClipRUBICALL-gaganbasecaller,
  title={A Framework for Designing Efficient Deep Learning-Based Genomic Basecallers},
  author={Singh, Gagandeep and Alser, Mohammed and Khodamoradi, Alireza and Denolf, Kristof and Firtina, Can and Cavlak, Meryem Banu and Corporaal, Henk and Mutlu, Onur},
  journal={arXiv preprint arXiv:2211.03079},
  year={2022}
}

@article{majumdar2021citrinet-gagan47,
  title={Citrinet: Closing the gap between non-autoregressive and autoregressive end-to-end models for automatic speech recognition},
  author={Majumdar, Somshubra and Balam, Jagadeesh and Hrinchuk, Oleksii and Lavrukhin, Vitaly and Noroozi, Vahid and Ginsburg, Boris},
  journal={arXiv preprint arXiv:2104.01721},
  year={2021}
}

@inproceedings{lv2020end-gagan37,
  title={An end-to-end Oxford Nanopore basecaller using convolution-augmented transformer},
  author={Lv, Xuan and Chen, Zhiguang and Lu, Yutong and Yang, Yuedong},
  booktitle={2020 IEEE International Conference on Bioinformatics and Biomedicine (BIBM)},
  pages={337--342},
  year={2020},
  organization={IEEE}
}

@article{zeng2020causalcall-gagan38,
  title={Causalcall: nanopore basecalling using a temporal convolutional network},
  author={Zeng, Jingwen and Cai, Hongmin and Peng, Hong and Wang, Haiyan and Zhang, Yue and Akutsu, Tatsuya},
  journal={Frontiers in Genetics},
  pages={1332},
  year={2020},
  publisher={Frontiers}
}

@article{xu2021fast-FastBonito-gagan41,
  title={{Fast-bonito: a faster deep learning based basecaller for nanopore sequencing}},
  author={Xu, Zhimeng and Mai, Yuting and Liu, Denghui and He, Wenjun and Lin, Xinyuan and Xu, Chi and Zhang, Lei and Meng, Xin and Mafofo, Joseph and Zaher, Walid Abbas and others},
  journal={Artificial Intelligence in the Life Sciences},
  volume={1},
  pages={100011},
  year={2021},
  publisher={Elsevier}
}

@article{gulati2020conformer-gagan48,
  title={Conformer: Convolution-augmented transformer for speech recognition},
  author={Gulati, Anmol and Qin, James and Chiu, Chung-Cheng and Parmar, Niki and Zhang, Yu and Yu, Jiahui and Han, Wei and Wang, Shibo and Zhang, Zhengdong and Wu, Yonghui and others},
  journal={arXiv preprint arXiv:2005.08100},
  year={2020}
}

@inproceedings{szegedy2017inception-gagan49,
  title={Inception-v4, inception-resnet and the impact of residual connections on learning},
  author={Szegedy, Christian and Ioffe, Sergey and Vanhoucke, Vincent and Alemi, Alexander A},
  booktitle={Thirty-first AAAI conference on artificial intelligence},
  year={2017}
}

@article{li2016minimap-minimapandMiniasm-gagan45,
  title={Minimap and miniasm: fast mapping and de novo assembly for noisy long sequences},
  author={Li, Heng},
  journal={Bioinformatics},
  volume={32},
  number={14},
  pages={2103--2110},
  year={2016},
  publisher={Oxford University Press}
}

@article{konishi2021halcyon-gagan42,
  title={Halcyon: an accurate basecaller exploiting an encoder--decoder model with monotonic attention},
  author={Konishi, Hiroki and Yamaguchi, Rui and Yamaguchi, Kiyoshi and Furukawa, Yoichi and Imoto, Seiya},
  journal={Bioinformatics},
  volume={37},
  number={9},
  pages={1211--1217},
  year={2021},
  publisher={Oxford University Press}
}

@article{huang2020sacall-gagan43,
  title={Sacall: a neural network basecaller for oxford nanopore sequencing data based on self-attention mechanism},
  author={Huang, Neng and Nie, Fan and Ni, Peng and Luo, Feng and Wang, Jianxin},
  journal={IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  year={2020},
  publisher={IEEE}
}

@article{neumann2022rodan-gagan44,
  title={RODAN: a fully convolutional architecture for basecalling nanopore RNA sequencing data},
  author={Neumann, Don and Reddy, Anireddy SN and Ben-Hur, Asa},
  journal={BMC bioinformatics},
  volume={23},
  number={1},
  pages={1--9},
  year={2022},
  publisher={BioMed Central}
}

@article{perevsini2021nanopore-gagan39,
  title={Nanopore base calling on the edge},
  author={Pere{\v{s}}{\'\i}ni, Peter and Bo{\v{z}}a, Vladim{\'\i}r and Brejov{\'a}, Bro{\v{n}}a and Vina{\v{r}}, Tom{\'a}{\v{s}}},
  journal={Bioinformatics},
  volume={37},
  number={24},
  pages={4661--4667},
  year={2021},
  publisher={Oxford University Press}
}

@inproceedings{lou2020helix-gagan40,
  title={{Helix: Algorithm/Architecture Co-design for Accelerating Nanopore Genome Base-calling}},
  author={Lou, Qian and Janga, Sarath Chandra and Jiang, Lei},
    booktitle={Proceedings of the ACM International Conference on Parallel Architectures and Compilation Techniques (PACT)},
  pages={293--304},
  year={2020}
}

@article{rang2018squiggle-gagan36,
  title={From squiggle to basepair: computational approaches for improving nanopore sequencing read accuracy},
  author={Rang, Franka J and Kloosterman, Wigard P and de Ridder, Jeroen},
  journal={Genome biology},
  volume={19},
  number={1},
  pages={1--11},
  year={2018},
  publisher={Springer}
}


@article{aryan2020moving-gagan2,
  title={Moving genomics to routine care: An initial pilot in acute cardiovascular disease},
  author={Aryan, Zahra and Szanto, Attila and Pantazi, Angeliki and Reddi, Tejaswini and Rheinstein, Carolyn and Powers, Winslow and Wilson, Evan and Deo, Rahul C and Chowdhury, Shimul and Salz, Lisa and others},
  journal={Circulation: Genomic and Precision Medicine},
  volume={13},
  number={5},
  pages={406--416},
  year={2020},
  publisher={Am Heart Assoc}
}


@article{clark2019diagnosis-gagan3,
  title={Diagnosis of genetic diseases in seriously ill children by rapid whole-genome sequencing and automated phenotyping and interpretation},
  author={Clark, Michelle M and Hildreth, Amber and Batalov, Sergey and Ding, Yan and Chowdhury, Shimul and Watkins, Kelly and Ellsworth, Katarzyna and Camp, Brandon and Kint, Cyrielle I and Yacoubian, Calum and others},
  journal={Science translational medicine},
  volume={11},
  number={489},
  pages={eaat6177},
  year={2019},
  publisher={American Association for the Advancement of Science}
}

@article{kingsmore2022genome-gagan4,
  title={A genome sequencing system for universal newborn screening, diagnosis, and precision medicine for severe genetic diseases},
  author={Kingsmore, Stephen F and Smith, Laurie D and Kunard, Chris M and Bainbridge, Matthew and Batalov, Sergey and Benson, Wendy and Blincow, Eric and Caylor, Sara and Chambers, Christina and Del Angel, Guillermo and others},
  journal={The American Journal of Human Genetics},
  volume={109},
  number={9},
  pages={1605--1619},
  year={2022},
  publisher={Elsevier}
}



@article{ginsburg2009genomic-gagan5,
  title={Genomic and personalized medicine: foundations and applications},
  author={Ginsburg, Geoffrey S and Willard, Huntington F},
  journal={Translational research},
  volume={154},
  number={6},
  pages={277--287},
  year={2009},
  publisher={Elsevier}
}

@article{bloom2021massively-gagan6,
  title={Massively scaled-up testing for SARS-CoV-2 RNA via next-generation sequencing of pooled and barcoded nasal and saliva samples},
  author={Bloom, Joshua S and Sathe, Laila and Munugala, Chetan and Jones, Eric M and Gasperini, Molly and Lubock, Nathan B and Yarza, Fauna and Thompson, Erin M and Kovary, Kyle M and Park, Jimin and others},
  journal={Nature Biomedical Engineering},
  volume={5},
  number={7},
  pages={657--665},
  year={2021},
  publisher={Nature Publishing Group}
}


@article{wick2019performance-Guppy-gagan29,
  title={{Performance of neural network basecalling tools for Oxford Nanopore sequencing}},
  author={Wick, Ryan R and Judd, Louise M and Holt, Kathryn E},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={1--10},
  year={2019},
  publisher={Springer}
}

@article{pages2022comprehensive-gagan30,
  title={Comprehensive and standardized benchmarking of deep learning architectures for basecalling nanopore sequencing data},
  author={Pages-Gallego, Marc and de Ridder, Jeroen},
  journal={bioRxiv},
  year={2022},
  publisher={Cold Spring Harbor Laboratory}
}

@article{dias2019artificial-gagan34,
  title={Artificial intelligence in clinical and genomic diagnostics},
  author={Dias, Raquel and Torkamani, Ali},
  journal={Genome medicine},
  volume={11},
  number={1},
  pages={1--12},
  year={2019},
  publisher={BioMed Central}
}

@article{quick2016real-gagan7,
  title={Real-time, portable genome sequencing for Ebola surveillance},
  author={Quick, Joshua and Loman, Nicholas J and Duraffour, Sophie and Simpson, Jared T and Severi, Ettore and Cowley, Lauren and Bore, Joseph Akoi and Koundouno, Raymond and Dudas, Gytis and Mikhail, Amy and others},
  journal={Nature},
  volume={530},
  number={7589},
  pages={228--232},
  year={2016},
  publisher={Nature Publishing Group}
}

@article{yelagandula2021multiplexed-gagan8,
  title={Multiplexed detection of SARS-CoV-2 and other respiratory infections in high throughput by SARSeq},
  author={Yelagandula, Ramesh and Bykov, Aleksandr and Vogt, Alexander and Heinen, Robert and {\"O}zkan, Ezgi and Strobl, Marcus Martin and Baar, Juliane Christina and Uzunova, Kristina and Hajdusits, Bence and Kordic, Darja and others},
  journal={Nature communications},
  volume={12},
  number={1},
  pages={1--17},
  year={2021},
  publisher={Nature Publishing Group}
}


@article{le2013selected-gagan9,
  title={Selected insights from application of whole genome sequencing for outbreak investigations},
  author={Le, Vien Thi Minh and Diep, Binh An},
  journal={Current opinion in critical care},
  volume={19},
  number={5},
  pages={432},
  year={2013},
  publisher={NIH Public Access}
}

@article{nikolayevskyy2016whole-gagan10,
  title={Whole genome sequencing of Mycobacterium tuberculosis for detection of recent transmission and tracing outbreaks: A systematic review},
  author={Nikolayevskyy, Vlad and Kranzer, Katharina and Niemann, Stefan and Drobniewski, Francis},
  journal={Tuberculosis},
  volume={98},
  pages={77--85},
  year={2016},
  publisher={Elsevier}
}


@article{pollard2018long-gagan15,
  title={Long reads: their purpose and place},
  author={Pollard, Martin O and Gurdasani, Deepti and Mentzer, Alexander J and Porter, Tarryn and Sandhu, Manjinder S},
  journal={Human molecular genetics},
  volume={27},
  number={R2},
  pages={R234--R241},
  year={2018},
  publisher={Oxford University Press}
}



@article{amarasinghe2020opportunities-gagan17,
  title={Opportunities and challenges in long-read sequencing data analysis},
  author={Amarasinghe, Shanika L and Su, Shian and Dong, Xueyi and Zappia, Luke and Ritchie, Matthew E and Gouil, Quentin},
  journal={Genome biology},
  volume={21},
  number={1},
  pages={1--16},
  year={2020},
  publisher={BioMed Central}
}

@article{senol2019nanopore-gagan16,
  title={{Nanopore sequencing technology and tools for genome assembly: computational analysis of the current state, bottlenecks and future directions}},
  author={Senol Cali, Damla and Kim, Jeremie S and Ghose, Saugata and Alkan, Can and Mutlu, Onur},
  journal={Briefings in bioinformatics},
  volume={20},
  number={4},
  pages={1542--1559},
  year={2019},
  publisher={Oxford University Press}
}

@article{logsdon2020long-gagan18,
  title={Long-read human genome sequencing and its applications},
  author={Logsdon, Glennis A and Vollger, Mitchell R and Eichler, Evan E},
  journal={Nature Reviews Genetics},
  volume={21},
  number={10},
  pages={597--614},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{wang2021nanopore-gagan19,
  title={Nanopore sequencing technology, bioinformatics and applications},
  author={Wang, Yunhao and Zhao, Yue and Bollas, Audrey and Wang, Yuru and Au, Kin Fai},
  journal={Nature biotechnology},
  volume={39},
  number={11},
  pages={1348--1365},
  year={2021},
  publisher={Nature Publishing Group}
}



@article{jain2018nanopore-gagan20and25,
  title={Nanopore sequencing and assembly of a human genome with ultra-long reads},
  author={Jain, Miten and Koren, Sergey and Miga, Karen H and Quick, Josh and Rand, Arthur C and Sasani, Thomas A and Tyson, John R and Beggs, Andrew D and Dilthey, Alexander T and Fiddes, Ian T and others},
  journal={Nature biotechnology},
  volume={36},
  number={4},
  pages={338--345},
  year={2018},
  publisher={Nature Publishing Group}
}

@article{gong2019ultra-gagan21,
  title={Ultra-long read sequencing for whole genomic DNA analysis},
  author={Gong, Liang and Wong, Chee-Hong and Idol, Jennifer and Ngan, Chew Yee and Wei, Chia-Lin},
  journal={JoVE (Journal of Visualized Experiments)},
  number={145},
  pages={e58954},
  year={2019}
}

@article{branton2008potential-gagan22,
  title={The potential and challenges of nanopore sequencing},
  author={Branton, Daniel and Deamer, David W and Marziali, Andre and Bayley, Hagan and Benner, Steven A and Butler, Thomas and Di Ventra, Massimiliano and Garaj, Slaven and Hibbs, Andrew and Huang, Xiaohua and others},
  journal={Nature biotechnology},
  volume={26},
  number={10},
  pages={1146--1153},
  year={2008},
  publisher={Nature Publishing Group}
}

@article{ardui2018single-gagan24,
  title={Single molecule real-time (SMRT) sequencing comes of age: applications and utilities for medical diagnostics},
  author={Ardui, Simon and Ameur, Adam and Vermeesch, Joris R and Hestand, Matthew S},
  journal={Nucleic acids research},
  volume={46},
  number={5},
  pages={2159--2168},
  year={2018},
  publisher={Oxford University Press}
}


@article{jain2016oxford-gagan28,
  title={The Oxford Nanopore MinION: delivery of nanopore sequencing to the genomics community},
  author={Jain, Miten and Olsen, Hugh E and Paten, Benedict and Akeson, Mark},
  journal={Genome biology},
  volume={17},
  number={1},
  pages={1--11},
  year={2016},
  publisher={Springer}
}

@article{kchouk2017generations-gagan26,
  title={Generations of sequencing technologies: from first to next generation},
  author={Kchouk, Mehdi and Gibrat, Jean-Francois and Elloumi, Mourad},
  journal={Biology and Medicine},
  volume={9},
  number={3},
  year={2017},
  publisher={HATASO Enterprises LLC}
}

@article{weirather2017comprehensive-gagan27,
  title={Comprehensive comparison of Pacific Biosciences and Oxford Nanopore Technologies and their applications to transcriptome analysis},
  author={Weirather, Jason L and de Cesare, Mariateresa and Wang, Yunhao and Piazza, Paolo and Sebastiano, Vittorio and Wang, Xiu-Jie and Buck, David and Au, Kin Fai},
  journal={F1000Research},
  volume={6},
  year={2017},
  publisher={Faculty of 1000 Ltd}
}




@inproceedings{chen2017accelerator,
  title={{Accelerator-friendly neural-network training: Learning variations and defects in RRAM crossbar}},
  author={Chen, Lerong and Li, Jiawen and Chen, Yiran and Deng, Qiuping and Shen, Jiyuan and Liang, Xiaoyao and Jiang, Li},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={19--24},
  year={2017},
  organization={IEEE}
}

@article{esser2019learned-fixedPointQuantization1,
  title={{Learned step size quantization}},
  author={Esser, Steven K and McKinstry, Jeffrey L and Bablani, Deepika and Appuswamy, Rathinakumar and Modha, Dharmendra S},
  journal={arXiv preprint arXiv:1902.08153},
  year={2019}
}

@inproceedings{jacob2018quantization-fixwedPointQuantization2,
  title={{Quantization and training of neural networks for efficient integer-arithmetic-only inference}},
  author={Jacob, Benoit and Kligys, Skirmantas and Chen, Bo and Zhu, Menglong and Tang, Matthew and Howard, Andrew and Adam, Hartwig and Kalenichenko, Dmitry},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={2704--2713},
  year={2018}
}

@inproceedings{ding2017lightnn-reducedRepresentationPowerofTwoHWFriendlyQuantization3,
  title={{Lightnn: Filling the gap between conventional deep neural networks and binarized networks}},
  author={Ding, Ruizhou and Liu, Zeye and Shi, Rongye and Marculescu, Diana and Blanton, RD},
  booktitle={Proceedings of the on Great Lakes Symposium on VLSI 2017},
  pages={35--40},
  year={2017}
}

@article{li2019additive-HWFriendlyQuantization4,
  title={{Additive powers-of-two quantization: An efficient non-uniform discretization for neural networks}},
  author={Li, Yuhang and Dong, Xin and Wang, Wei},
  journal={arXiv preprint arXiv:1909.13144},
  year={2019}
}

@inproceedings{tambe2020algorithm-HWFriendlyQuantization5,
  title={{Algorithm-hardware co-design of adaptive floating-point encodings for resilient deep learning inference}},
  author={Tambe, Thierry and Yang, En-Yu and Wan, Zishen and Deng, Yuntian and Reddi, Vijay Janapa and Rush, Alexander and Brooks, David and Wei, Gu-Yeon},
  booktitle={2020 57th ACM/IEEE Design Automation Conference (DAC)},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@article{zokaee2018aligner,
  title={{Aligner: A process-in-memory architecture for short read alignment in rerams}},
  author={Zokaee, Farzaneh and Zarandi, Hamid R and Jiang, Lei},
  journal={IEEE Computer Architecture Letters},
  year={2018},
}



@inproceedings{zahid2020fat-conflictingTradeoffsAccuracyEfficiencyNNsDNNs,
  title={{FAT: Training neural networks for reliable inference under hardware faults}},
  author={Zahid, Ussama and Gambardella, Giulio and Fraser, Nicholas J and Blott, Michaela and Vissers, Kees},
  booktitle={2020 IEEE International Test Conference (ITC)},
  pages={1--10},
  year={2020},
  organization={IEEE}
}


@inproceedings{long2019design-variationAwareTrainingVAT1,
  title={Design of reliable DNN accelerator with un-reliable ReRAM},
  author={Long, Yun and She, Xueyuan and Mukhopadhyay, Saibal},
  booktitle={2019 Design, Automation \& Test in Europe Conference \& Exhibition (DATE)},
  pages={1769--1774},
  year={2019},
  organization={IEEE}
}


@inproceedings{liu2015vortex-variationAwareTrainingVAT2,
  title={Vortex: Variation-aware training for memristor X-bar},
  author={Liu, Beiye and Li, Hai and Chen, Yiran and Li, Xin and Wu, Qing and Huang, Tingwen},
  booktitle={Proceedings of the 52nd Annual Design Automation Conference},
  pages={1--6},
  year={2015}
}

@inproceedings{chen2017accelerator-variationAwareTrainingVAT3,
  title={Accelerator-friendly neural-network training: Learning variations and defects in RRAM crossbar},
  author={Chen, Lerong and Li, Jiawen and Chen, Yiran and Deng, Qiuping and Shen, Jiyuan and Liang, Xiaoyao and Jiang, Li},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={19--24},
  year={2017},
  organization={IEEE}
}


@inproceedings{klachko2019improving-variationAwareTrainingVAT4,
  title={Improving noise tolerance of mixed-signal neural networks},
  author={Klachko, Michael and Mahmoodi, Mohammad Reza and Strukov, Dmitri},
  booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--8},
  year={2019},
  organization={IEEE}
}

@article{hinton2015distilling-KnowledgeDistilationKD,
  title={Distilling the knowledge in a neural network},
  author={Hinton, Geoffrey and Vinyals, Oriol and Dean, Jeff and others},
  journal={arXiv preprint arXiv:1503.02531},
  volume={2},
  number={7},
  year={2015}
}

@inproceedings{hu2013bsb-RVWretraining1,
  title={BSB training scheme implementation on memristor-based circuit},
  author={Hu, Miao and Li, Hai and Chen, Yiran and Wu, Qing and Rose, Garrett S},
  booktitle={2013 IEEE Symposium on Computational Intelligence for Security and Defense Applications (CISDA)},
  pages={80--87},
  year={2013},
  organization={IEEE}
}


@inproceedings{liu2014reduction-RVWretraining2,
  title={Reduction and IR-drop compensations techniques for reliable neuromorphic computing systems},
  author={Liu, Beiye and Li, Hai and Chen, Yiran and Li, Xin and Huang, Tingwen and Wu, Qing and Barnell, Mark},
  booktitle={2014 IEEE/ACM International Conference on Computer-Aided Design (ICCAD)},
  pages={63--70},
  year={2014},
  organization={IEEE}
}


@article{mayahinia2022voltage-MahtaAbhairajADC1Column,
  title={A Voltage-Controlled, Oscillation-Based ADC Design for Computation-in-Memory Architectures Using Emerging ReRAMs},
  author={Mayahinia, Mahta and Singh, Abhairaj and Bengel, Christopher and Wiefels, Stefan and Lebdeh, Muath A and Menzel, Stephan and Wouters, Dirk J and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Joshi, Rajiv and others},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={18},
  number={2},
  pages={1--25},
  year={2022},
  publisher={ACM New York, NY}
}


@article{banner2018scalable-8bitquantization,
  title={Scalable methods for 8-bit training of neural networks},
  author={Banner, Ron and Hubara, Itay and Hoffer, Elad and Soudry, Daniel},
  journal={Advances in neural information processing systems},
  volume={31},
  year={2018}
}

@article{alibart2012high-limitedlevelsmemristors,
  title={High precision tuning of state for memristive devices by adaptable variation-tolerant algorithm},
  author={Alibart, Fabien and Gao, Ligang and Hoskins, Brian D and Strukov, Dmitri B},
  journal={Nanotechnology},
  volume={23},
  number={7},
  pages={075201},
  year={2012},
  publisher={IOP Publishing}
}


@inproceedings{sarangi2021deepscaletool,
  title={{DeepScaleTool: A tool for the accurate estimation of technology scaling in the deep-submicron era}},
  author={Sarangi, Satyabrata and Baas, Bevan},
  booktitle={2021 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1--5},
  year={2021},
  organization={IEEE}
}

@inproceedings{fleck2016energy-dtdctcVariations,
  title={Energy dissipation during pulsed switching of strontium-titanate based resistive switching memory devices},
  author={Fleck, Karsten and B{\"o}ttger, Ulrich and Waser, Rainer and Aslam, Nabeel and Hoffmann-Eifert, Susanne and Menzel, Stephan},
  booktitle={2016 46th European Solid-State Device Research Conference (ESSDERC)},
  pages={160--163},
  year={2016},
  organization={IEEE}
}

@inproceedings{huang2017rtn-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages2,
  title={RTN based oxygen vacancy probing method for Ox-RRAM reliability characterization and its application in tail bits},
  author={Huang, P and Zhu, DB and Liu, C and Zhou, Z and Dong, Z and Jiang, H and Shen, WS and Liu, LF and Liu, XY and Kang, JF},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={21--4},
  year={2017},
  organization={IEEE}
}

@inproceedings{kang2017time-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages1,
  title={Time-dependent variability in RRAM-based analog neuromorphic system for pattern recognition},
  author={Kang, Jian and Yu, Zhizhen and Wu, Lindong and Fang, Yichen and Wang, Zongwei and Cai, Yimao and Ji, Zhigang and Zhang, Jianfu and Wang, Runsheng and Yang, Yuchao and others},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={6--4},
  year={2017},
  organization={IEEE}
}

@article{wiefels2020hrs-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages3,
  title={HRS instability in oxide-based bipolar resistive switching cells},
  author={Wiefels, Stefan and Bengel, Christopher and Kopperberg, Nils and Zhang, Kaihua and Waser, Rainer and Menzel, Stephan},
  journal={IEEE transactions on electron devices},
  volume={67},
  number={10},
  pages={4208--4215},
  year={2020},
  publisher={IEEE}
}


@article{puglisi2018random-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages4,
  title={Random telegraph noise in resistive random access memories: Compact modeling and advanced circuit design},
  author={Puglisi, Francesco Maria and Zagni, Nicolo and Larcher, Luca and Pavan, Paolo},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={7},
  pages={2964--2972},
  year={2018},
  publisher={IEEE}
}


@article{cuppers2019exploiting-initialResistiveSwitchingKineticsVariations,
  title={Exploiting the switching dynamics of HfO2-based ReRAM devices for reliable analog memristive behavior},
  author={C{\"u}ppers, Felix and Menzel, S and Bengel, C and Hardtdegen, A and Von Witzleben, M and B{\"o}ttger, U and Waser, R and Hoffmann-Eifert, S},
  journal={APL materials},
  volume={7},
  number={9},
  pages={091105},
  year={2019},
  publisher={AIP Publishing LLC}
}



@article{schonhals2017improvement-setprogramingVariations,
  title={Improvement of SET variability in TaOx based resistive RAM devices},
  author={Sch{\"o}nhals, Alexander and Waser, Rainer and Wouters, Dirk J},
  journal={Nanotechnology},
  volume={28},
  number={46},
  pages={465203},
  year={2017},
  publisher={IOP Publishing}
}


@Misc{TheEraofFastChealGenomeSequencing,
 author        = {{Emily Mullin}},
 title         = "{{The Era of Fast, Cheap Genome Sequencing Is Here}}",
 howpublished           = {\url{https://www.wired.com/story/the-era-of-fast-cheap-genome-sequencing-is-here/}}
}

@article{yang2020hierarchical-nvprofinBaro,
  title={{Hierarchical roofline analysis: How to collect data using performance tools on intel CPUs and NVIDIA GPUs}},
  author={Yang, Charlene},
  journal={arXiv preprint arXiv:2009.02449},
  year={2020}
}

@article{xia2017mnsim-Markus7rdRefofSimulLASCAS,
  title={{MNSIM: Simulation platform for memristor-based neuromorphic computing system}},
  author={Xia, Lixue and Li, Boxun and Tang, Tianqi and Gu, Peng and Chen, Pai-Yu and Yu, Shimeng and Cao, Yu and Wang, Yu and Xie, Yuan and Yang, Huazhong},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={37},
  number={5},
  pages={1009--1022},
  year={2017},
  publisher={IEEE}
}



@article{reuben2019modeling-Markus10rdRefofSimulLASCAS,
  title={{A modeling methodology for resistive ram based on stanford-pku model with extended multilevel capability}},
  author={Reuben, John and Fey, Dietmar and Wenger, Christian},
  journal={IEEE Transactions on Nanotechnology},
  volume={18},
  pages={647--656},
  year={2019},
  publisher={IEEE}
}


@inproceedings{lin2018dl-Markus8rdRefofSimulLASCAS,
  title={{DL-RSIM: A simulation framework to enable reliable ReRAM-based accelerators for deep learning}},
  author={Lin, Meng-Yao and Cheng, Hsiang-Yun and Lin, Wei-Ting and Yang, Tzu-Hsien and Tseng, I-Ching and Yang, Chia-Lin and Hu, Han-Wen and Chang, Hung-Sheng and Li, Hsiang-Pang and Chang, Meng-Fan},
  booktitle={2018 IEEE/ACM International Conference on Computer-Aided Design (ICCAD)},
  pages={1--8},
  year={2018},
  organization={IEEE}
}

@article{lammie2022memtorch-Markus9rdRefofSimulLASCAS,
  title={{MemTorch: An open-source simulation framework for memristive deep learning systems}},
  author={Lammie, Corey and Xiang, Wei and Linares-Barranco, Bernab{\'e} and Azghadi, Mostafa Rahimi},
  journal={Neurocomputing},
  volume={485},
  pages={124--133},
  year={2022},
  publisher={Elsevier}
}

@inproceedings{biolek2016memristor-Markus3rdRefofSimulLASCAS,
  title={{Memristor models for spice simulation of extremely large memristive networks}},
  author={Biolek, Dalibor and Kolka, Zdenek and Biolkova, Viera and Biolek, Zdenek},
  booktitle={2016 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={389--392},
  year={2016},
  organization={IEEE}
}

@inproceedings{bavandpour2012simulation-Markus5rdRefofSimulLASCAS,
  title={Simulation of memristor crossbar structure on GPU platform},
  author={Bavandpour, Mohammad and Shouraki, Saeed Bagheri and Soleimani, Hamid and Ahmadi, Arash and Makhlooghpour, Ali Asghar},
  booktitle={20th Iranian Conference on Electrical Engineering (ICEE2012)},
  pages={178--183},
  year={2012},
  organization={IEEE}
}

@article{bengel2022reliability,
  title={{Reliability aspects of binary vector-matrix-multiplications using ReRAM devices}},
  author={Bengel, Christopher and Mohr, Johannes and Wiefels, Stefan and Singh, Abhairaj and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Hamdioui, Said and Waser, Rainer and Wouters, Dirk and Menzel, Stephan},
  journal={Neuromorphic Computing and Engineering},
  year={2022},
  publisher={IOP Publishing}
}



@article{zhou2017incremental-INQ,
  title={{Incremental network quantization: Towards lossless cnns with low-precision weights}},
  author={Zhou, Aojun and Yao, Anbang and Guo, Yiwen and Xu, Lin and Chen, Yurong},
  journal={arXiv preprint arXiv:1702.03044},
  year={2017}
}




@incollection{mutlu2023modern,
  title={{A modern primer on processing in memory}},
  author={Mutlu, Onur and Ghose, Saugata and G{\'o}mez-Luna, Juan and Ausavarungnirun, Rachata},
  booktitle={Emerging Computing: From Devices to Systems},
  pages={171--243},
  year={2023},
  publisher={Springer}
}


@article{shahroodi2022demeter,
  title={{Demeter: A fast and energy-efficient food profiler using hyperdimensional computing in memory}},
  author={Shahroodi, Taha and Zahedi, Mahdi and Firtina, Can and Alser, Mohammed and Wong, Stephan and Mutlu, Onur and Hamdioui, Said},
  journal={IEEE Access},
  volume={10},
  pages={82493--82510},
  year={2022},
  publisher={IEEE}
}


@article{baroni2022low,
  title={{Low Conductance State Drift Characterization and Mitigation in Resistive Switching Memories (RRAM) for Artificial Neural Networks}},
  author={Baroni, Andrea and Glukhov, Artem and P{\'e}rez, Eduardo and Wenger, Christian and Ielmini, Daniele and Olivo, Piero and Zambelli, Cristian},
  journal={IEEE Transactions on Device and Materials Reliability},
  year={2022},
  publisher={IEEE}
}

@article{baroni2022energy,
  title={{An energy-efficient in-memory computing architecture for survival data analysis based on resistive switching memories}},
  author={Baroni, Andrea and Glukhov, Artem and P{\'e}rez, Eduardo and Wenger, Christian and Calore, Enrico and Schifano, Sebastiano Fabio and Olivo, Piero and Ielmini, Daniele and Zambelli, Cristian},
  journal={Frontiers in Neuroscience},
  volume={16},
  year={2022},
  publisher={Frontiers Media SA}
}


@article{xiao2021accuracy,
  title={{On the accuracy of analog neural network inference accelerators}},
  author={Xiao, T Patrick and Feinberg, Ben and Bennett, Christopher H and Prabhakar, Venkatraman and Saxena, Prashant and Agrawal, Vineet and Agarwal, Sapan and Marinella, Matthew J},
  journal={arXiv preprint arXiv:2109.01262},
  year={2021}
}


@article{jain2019cxdnn,
  title={{Cxdnn: Hardware-software compensation methods for deep neural networks on resistive crossbar systems}},
  author={Jain, Shubham and Raghunathan, Anand},
  journal={ACM Transactions on Embedded Computing Systems (TECS)},
  volume={18},
  number={6},
  pages={1--23},
  year={2019},
  publisher={ACM New York, NY, USA}
}


@article{jiang2020device,
  title={{Device-circuit-architecture co-exploration for computing-in-memory neural accelerators}},
  author={Jiang, Weiwen and Lou, Qiuwen and Yan, Zheyu and Yang, Lei and Hu, Jingtong and Hu, Xiaobo Sharon and Shi, Yiyu},
  journal={IEEE Transactions on Computers},
  volume={70},
  number={4},
  pages={595--605},
  year={2020},
  publisher={IEEE}
}

@article{ahmetinci2022quidam,
  title={{QUIDAM: A Framework for Qu ant i zation-Aware D NN A ccelerator and M odel Co-Exploration}},
  author={Inci, Ahmet and Virupaksha, Siri Garudanagiri and Jain, Aman and Chin, Ting-Wu and Thallam, Venkata Vivek and Ding, Ruizhou and Marculescu, Diana},
  journal={ACM Transactions on Embedded Computing Systems (TECS)},
  year={2022},
  publisher={ACM New York, NY}
}

@inproceedings{markusfritscher2021simulating,
  title={{Simulating large neural networks embedding MLC RRAM as weight storage considering device variations}},
  author={Fritscher, Markus and Kn{\"o}dtel, Johannes and Reiser, Daniel and Mallah, Maen and Pechmann, Stefan and Fey, Dietmar and Reichenbach, Marc},
  booktitle={2021 IEEE 12th Latin America Symposium on Circuits and System (LASCAS)},
  pages={1--4},
  year={2021},
  organization={IEEE}
}

@inproceedings{markusfritscher2022mitigating,
  title={{Mitigating the Effects of RRAM Process Variation on the Accuracy of Artificial Neural Networks}},
  author={Fritscher, Markus and Kn{\"o}dtel, Johannes and Mallah, Maen and Pechmann, Stefan and Quesada, Emilio Perez-Bosch and Rizzi, Tommaso and Wenger, Christian and Reichenbach, Marc},
  booktitle={International Conference on Embedded Computer Systems},
  pages={401--417},
  year={2022},
  organization={Springer}
}



@inproceedings{marinella2022achieving,
  title={{Achieving Accurate In-Memory Neural Network Inference with Highly Overlapping Nonvolatile Memory State Distributions}},
  author={Marinella, Matthew J and Xiao, T Patrick and Feinberg, Ben and Bennett, Chris and Agrawal, Vineet and Puchner, Helmut and Agarwal, Sapan},
  booktitle={2022 6th IEEE Electron Devices Technology \& Manufacturing Conference (EDTM)},
  pages={330--332},
  year={2022},
  organization={IEEE}
}


@inproceedings{klachko2019improving-noise1,
  title={{Improving noise tolerance of mixed-signal neural networks}},
  author={Klachko, Michael and Mahmoodi, Mohammad Reza and Strukov, Dmitri},
  booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--8},
  year={2019},
  organization={IEEE}
}

@misc{pumasimulator2019,
 author        = {{Ankit, Aayush and Silveira, Plinio and Aguiar, Glaucimar}},
 title         = "{{PUMA Simulator.}}",
 year = 2019,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-simulator}}
}

@misc{pumacompiler2019,
 author        = {{Ankit, Aayush}},
 title         = "{{PUMA Compiler.}}",
 year = 2019,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-compiler}}
}

@misc{pumafunctionalsimulator2020,
 author        = {{Ankit, Aayush and Kim, Dong-Eun and Chakraborty, Indranil and Ali,  Mustafa and Negi, Shubham}},
 title         = "{{PUMA Functional Simulator.}}",
 year = 2020,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-functional-model}}
}


@inproceedings{venkataramani2014axnn-DNNErrorResiliency2,
  title={{AxNN: Energy-efficient neuromorphic systems using approximate computing}},
  author={Venkataramani, Swagath and Ranjan, Ashish and Roy, Kaushik and Raghunathan, Anand},
  booktitle={2014 IEEE/ACM International Symposium on Low Power Electronics and Design (ISLPED)},
  pages={27--32},
  year={2014},
  organization={IEEE}
}






@article{charan2020accurate-AccurateInferenceInaccurateMemory,
  title={{Accurate inference with inaccurate rram devices: A joint algorithm-design solution}},
  author={Charan, Gouranga and Mohanty, Abinash and Du, Xiaocong and Krishnan, Gokul and Joshi, Rajiv V and Cao, Yu},
  journal={IEEE Journal on Exploratory Solid-State Computational Devices and Circuits},
  volume={6},
  number={1},
  pages={27--35},
  year={2020},
  publisher={IEEE}
}

@inproceedings{tann2017hardware-DNNErrorResiliency3,
  title={{Hardware-software codesign of accurate, multiplier-free deep neural networks}},
  author={Tann, Hokchhay and Hashemi, Soheil and Bahar, R Iris and Reda, Sherief},
  booktitle={2017 54th ACM/EDAC/IEEE Design Automation Conference (DAC)},
  pages={1--6},
  year={2017},
  organization={IEEE}
}

@inproceedings{gupta2015deep-DNNErrorResiliency1,
  title={{Deep learning with limited numerical precision}},
  author={Gupta, Suyog and Agrawal, Ankur and Gopalakrishnan, Kailash and Narayanan, Pritish},
  booktitle={International conference on machine learning},
  pages={1737--1746},
  year={2015},
  organization={PMLR}
}





@misc{bonito2020,
 author        = {{Oxford Nanopore Technologies Ltd. Developers}},
 title         = "{{Bonito}}",
 howpublished           = {\url{https://github.com/nanoporetech/bonito}}, 
 year={2020}
}


@misc{flappie2018,
 author        = {{Oxford Nanopore Technologies Ltd. Developers}},
 title         = "{{Flappie}}",
 howpublished           = {\url{https://github.com/nanoporetech/flappie}}, 
 year={2018}
}

@misc{Metrichor2017,
    author        = {{Oxford Nanopore Technologies Ltd. Developers}},
    title         = "{{Metrichor}}",
    howpublished           = {\url{https://metrichor.com}},
    year={2017}
}

@misc{Scrappie2019,
    author        = {{Oxford Nanopore Technologies Ltd. Developers}},
    title         = "{{Scrappie}}",
    howpublished           = {\url{https://github.com/nanoporetech/scrappie}},
    year={2019}
}




@article{ni2017energy-VmminDNN2,
  title={{An energy-efficient digital ReRAM-crossbar-based CNN with bitwise parallelism}},
  author={Ni, Leibin and Liu, Zichuan and Yu, Hao and Joshi, Rajiv V},
  journal={IEEE Journal on Exploratory solid-state computational devices and circuits},
  volume={3},
  pages={37--46},
  year={2017},
  publisher={IEEE}
}

@article{burr2017neuromorphic-VMMinDNN1,
  title={{Neuromorphic computing using non-volatile memory}},
  author={Burr, Geoffrey W and Shelby, Robert M and Sebastian, Abu and Kim, Sangbum and Kim, Seyoung and Sidler, Severin and Virwani, Kumar and Ishii, Masatoshi and Narayanan, Pritish and Fumarola, Alessandro and others},
  journal={Advances in Physics: X},
  volume={2},
  number={1},
  pages={89--124},
  year={2017},
  publisher={Taylor \& Francis}
}


@article{oliver2015bioinformatics,
  title={{Bioinformatics for clinical next generation sequencing}},
  author={Oliver, Gavin R and Hart, Steven N and Klee, Eric W},
  journal={Clinical chemistry},
  volume={61},
  number={1},
  pages={124--135},
  year={2015},
  publisher={Oxford University Press}
}

@article{charalampous2018rapid-consensusAccuracy,
  title={{Rapid diagnosis of lower respiratory infection using nanopore-based clinical metagenomics}},
  author={Charalampous, Themoula and Richardson, Hollian and Kay, Gemma L and Baldan, Rossella and Jeanes, Christopher and Rae, Duncan and Grundy, Sara and Turner, Daniel J and Wain, John and Leggett, Richard M and others},
  journal={BioRxiv},
  pages={387548},
  year={2018},
  publisher={Cold Spring Harbor Laboratory}
}






@article{alibart2012high-DevicetoDeviceVatriation1,
  title={{High precision tuning of state for memristive devices by adaptable variation-tolerant algorithm}},
  author={Alibart, Fabien and Gao, Ligang and Hoskins, Brian D and Strukov, Dmitri B},
  journal={Nanotechnology},
  volume={23},
  number={7},
  pages={075201},
  year={2012},
  publisher={IOP Publishing}
}

@article{chen2014rram-DevicetoDeviceVatriation2,
  title={{RRAM defect modeling and failure analysis based on march test and a novel squeeze-search scheme}},
  author={Chen, Ching-Yi and Shih, Hsiu-Chuan and Wu, Cheng-Wen and Lin, Chih-He and Chiu, Pi-Feng and Sheu, Shyh-Shyuan and Chen, Frederick T},
  journal={IEEE Transactions on Computers},
  volume={64},
  number={1},
  pages={180--190},
  year={2014},
  publisher={IEEE}
}


@article{lee2019exploring-DevicetoDeviceVatriation3,
  title={{Exploring cycle-to-cycle and device-to-device variation tolerance in MLC storage-based neural network training}},
  author={Lee, Jung-Hoon and Lim, Dong-Hyeok and Jeong, Hongsik and Ma, Huimin and Shi, Luping},
  journal={IEEE Transactions on Electron Devices},
  volume={66},
  number={5},
  pages={2172--2178},
  year={2019},
  publisher={IEEE}
}


@article{zhang2011stt-DevicetoDeviceVatriation4,
  title={{STT-RAM cell optimization considering MTJ and CMOS variations}},
  author={Zhang, Yaojun and Wang, Xiaobin and Li, Hai and Chen, Yiran},
  journal={IEEE transactions on magnetics},
  volume={47},
  number={10},
  pages={2962--2965},
  year={2011},
  publisher={IEEE}
}

@inproceedings{singh2022cim-sttmramencryptionBNNCIMAbhairaj,
  title={{Cim-based robust logic accelerator using 28 nm stt-mram characterization chip tape-out}},
  author={Singh, Abhairaj and Zahedi, Mahdi and Shahroodi, Taha and Gupta, Mohit and Gebregiorgis, Anteneh and Komalan, Manu and Joshi, Rajiv V and Catthoor, Francky and Bishnoi, Rajendra and Hamdioui, Said},
  booktitle={2022 IEEE 4th International Conference on Artificial Intelligence Circuits and Systems (AICAS)},
  pages={451--454},
  year={2022},
  organization={IEEE}
}

@inproceedings{zhao2018characterizing-LimitedOnOffRationAndEndurance1,
  title={{Characterizing endurance degradation of incremental switching in analog RRAM for neuromorphic systems}},
  author={Zhao, Meiran and Wu, Huaqiang and Gao, Bin and Sun, Xiaoyu and Liu, Yuyi and Yao, Peng and Xi, Yue and Li, Xinyi and Zhang, Qingtian and Wang, Kanwen and others},
  booktitle={2018 IEEE International Electron Devices Meeting (IEDM)},
  pages={20--2},
  year={2018},
  organization={IEEE}
}

@article{martin2022endurance-Endurance2,
  title={{Endurance of chalcogenide optical phase change materials: a review}},
  author={Martin-Monier, Louis and Popescu, Cosmin Constantin and Ranno, Luigi and Mills, Brian and Geiger, Sarah and Callahan, Dennis and Moebius, Michael and Hu, Juejun},
  journal={Optical Materials Express},
  volume={12},
  number={6},
  pages={2145--2167},
  year={2022},
  publisher={Optica Publishing Group}
}


@article{jain2020rxnn-NonIdealities-ADCDACVariations,
  title={{RxNN: A framework for evaluating deep neural networks on resistive crossbars}},
  author={Jain, Shubham and Sengupta, Abhronil and Roy, Kaushik and Raghunathan, Anand},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={40},
  number={2},
  pages={326--338},
  year={2020},
  publisher={IEEE}
}


%%%%%%%%%%%%%%%%%%%% End of Basecalling in Memory project

%%%%%%%%%%%%%%%%%%%%%%%

@article{kanerva2009hyperdimensional,
  title={{Hyperdimensional Computing: An Introduction to Computing in Distributed Representation with High-Dimensional Random Vectors}},
  author={Kanerva, Pentti},
  journal={Cognitive computation},
  year={2009}
}

@inproceedings{guo2022clio,
  title={{Clio: a hardware-software co-designed disaggregated memory system}},
  author={Guo, Zhiyuan and Shan, Yizhou and Luo, Xuhao and Huang, Yutong and Zhang, Yiying},
  booktitle={ASPLOS},
  year={2022}
}

@inproceedings{miao2019streambox,
  title={{Streambox-hbm: Stream analytics on high bandwidth hybrid memory}},
  author={Miao, Hongyu and Jeon, Myeongjae and Pekhimenko, Gennady and McKinley, Kathryn S and Lin, Felix Xiaozhu},
  booktitle={ASPLOS},
  year={2019}
}

@inproceedings{sun2020sac,
  title={{SAC: A Co-Design Cache Algorithm for Emerging SMR-based High-Density Disks}},
  author={Sun, Diansen and Chai, Yunpeng},
  booktitle={ASPLOS},
  year={2020}
}


@inproceedings{lazarev2021dagger,
  title={{Dagger: efficient and fast RPCs in cloud microservices with near-memory reconfigurable NICs}},
  author={Lazarev, Nikita and Xiang, Shaojie and Adit, Neil and Zhang, Zhiru and Delimitrou, Christina},
  booktitle={ASPLOS},
  year={2021}
}


@article{turakhia2018darwin,
  title={{Darwin: A genomics co-processor provides up to 15,000 x acceleration on long read assembly}},
  author={Turakhia, Yatish and Bejerano, Gill and Dally, William J},
  journal={ASPLOS},
  year={2018},
}

@inproceedings{mansouri2022genstore,
  title={{GenStore: a high-performance in-storage processing system for genome sequence analysis}},
  author={Mansouri Ghiasi, Nika and Park, Jisung and Mustafa, Harun and Kim, Jeremie and Olgun, Ataberk and Gollwitzer, Arvid and Senol Cali, Damla and Firtina, Can and Mao, Haiyu and Almadhoun Alserr, Nour and others},
  booktitle={ASPLOS},
  year={2022}
}


@misc{AMDEPYC7742CPU,
 author        = {{AMD}},
 title         = "{{AMD$^{\tiny{\textregistered}}$ EPYC$^{\tiny{\textregistered}}$ 7742 CPU.}}",
 howpublished           = {\url{https://www.amd.com/en/products/cpu/amd-epyc-7742}}
}


@inproceedings{zhou2021ultra,
  title={{Ultra Efficient Acceleration for De Novo Genome Assembly via Near-Memory Computing}},
  author={Zhou, Minxuan and Wu, Lingxi and Li, Muzhou and Moshiri, Niema and Skadron, Kevin and Rosing, Tajana},
  booktitle={PACT},
  year={2021},
}

@inproceedings{hajinazar2021simdram,
  title={{SIMDRAM: a framework for bit-serial SIMD processing using DRAM}},
  author={Hajinazar, Nastaran and Oliveira, Geraldo F and Gregorio, Sven and Ferreira, Jo{\~a}o Dinis and Ghiasi, Nika Mansouri and Patel, Minesh and Alser, Mohammed and Ghose, Saugata and G{\'o}mez-Luna, Juan and Mutlu, Onur},
  booktitle={ASPLOS},
  year={2021}
}

@article{guide2011intel,
  title={{Intel{\textregistered} 64 and ia-32 architectures software developer’s manual}},
  author={Guide, Part},
  journal={Volume 3B: System programming Guide, Part},
  volume={2},
  number={11},
  year={2011}
}

@article{boroumand2016lazypim,
  title={{LazyPIM: An efficient cache coherence mechanism for processing-in-memory}},
  author={Boroumand, Amirali and Ghose, Saugata and Patel, Minesh and Hassan, Hasan and Lucia, Brandon and Hsieh, Kevin and Malladi, Krishna T and Zheng, Hongzhong and Mutlu, Onur},
  journal={IEEE Computer Architecture Letters},
  year={2016},
}

@inproceedings{boroumand2019conda,
  title={{CoNDA: Efficient cache coherence support for near-data accelerators}},
  author={Boroumand, Amirali and Ghose, Saugata and Patel, Minesh and Hassan, Hasan and Lucia, Brandon and Ausavarungnirun, Rachata and Hsieh, Kevin and Hajinazar, Nastaran and Malladi, Krishna T and Zheng, Hongzhong and others},
  booktitle={ISCA},
  year={2019}
}

@misc{holdings2010cortex,
  title={{Cortex-A8 Technical: Reference Manual}},
  author={Holdings, ARM},
  year={2010},
  publisher={ARM Holdings, Cambridge, NJ}
}


@inproceedings{picorel2017near,
  title={{Near-memory address translation}},
  author={Picorel, Javier and Jevdjic, Djordje and Falsafi, Babak},
  booktitle={PACT},
  year={2017},
}

@incollection{ghose2019processing,
  title={{The processing-in-memory paradigm: Mechanisms to enable adoption}},
  author={Ghose, Saugata and Hsieh, Kevin and Boroumand, Amirali and Ausavarungnirun, Rachata and Mutlu, Onur},
  booktitle={Beyond-CMOS Technologies for Next Generation Computer Design},
  year={2019},

}

@inproceedings{ahn2015pim,
  title={{PIM-enabled instructions: A low-overhead, locality-aware processing-in-memory architecture}},
  author={Ahn, Junwhan and Yoo, Sungjoo and Mutlu, Onur and Choi, Kiyoung},
  booktitle={ISCA},
  year={2015},
}




@article{shendure_dna_2017,
	title = {{DNA} sequencing at 40: past, present and future},
	volume = {550},
	issn = {1476-4687},
	url = {https://doi.org/10.1038/nature24286},
	doi = {10.1038/nature24286},
	abstract = {This review commemorates the 40th anniversary of DNA sequencing, a period in which we have already witnessed multiple technological revolutions and a growth in scale from a few kilobases to the first human genome, and now to millions of human and a myriad of other genomes. DNA sequencing has been extensively and creatively repurposed, including as a ‘counter’ for a vast range of molecular phenomena. We predict that in the long view of history, the impact of DNA sequencing will be on a par with that of the microscope.},
	number = {7676},
	journal = {Nature},
	author = {Shendure, Jay and Balasubramanian, Shankar and Church, George M. and Gilbert, Walter and Rogers, Jane and Schloss, Jeffery A. and Waterston, Robert H.},
	month = oct,
	year = {2017},
	pages = {345--353},
}

@article{firtina2021blend,
  title={{BLEND: A Fast, Memory-Efficient, and Accurate Mechanism to Find Fuzzy Seed Matches}},
  author={Firtina, Can and Park, Jisung and Kim, Jeremie S and Alser, Mohammed and Cali, Damla Senol and Shahroodi, Taha and Ghiasi, Nika Mansouri and Singh, Gagandeep and Kanellopoulos, Konstantinos and Alkan, Can and others},
  journal={arXiv preprint arXiv:2112.08687},
  year={2021}
}

@misc{IntelSkylakeX,
 author        = {{Ian Curtis.}},
 title         = "{{The Intel Skylake-X Review: Core i9 7900X, i7 7820X and i7 7800X Tested: Die Size Estimates and Arrangements.}}",
 year = 2017,
 booktitle={AnandTech},
 howpublished           = {\url{https://www.anandtech.com/show/11550/the-intel-skylakex-review-core-i9-7900x-i7-7820x-and-i7-7800x-tested/6}}
}

@misc{IntelZeonGold6126,
 author        = {{Intel Corp.}},
 title         = "{{Intel® Xeon® Gold 6126 Processor (19.25M Cache, 2.60 GHz) Product Specifications.}}",
 howpublished           = {\url{https://ark.intel.com/content/www/us/en/ark/products/120483/intel-xeon-gold-6126-processor-19-25m-cache-2-60-ghz.html}}
}

@misc{CascadeLakeSP,
 author        = {{WikiChip.}},
 title         = "{{Cascade Lake SP - Intel.}}",
 year = 2019,
 howpublished           = {\url{https://en.wikichip.org/wiki/intel/cores/cascade_lake_sp}}
}

@article{harris2007optimizing,
  title={Optimizing parallel reduction in CUDA},
  author={Harris, Mark and others},
  journal={Nvidia developer technology},
  year={2007},
}

@article{agnew2009estimating,
  title={{Estimating the worldwide extent of illegal fishing}},
  author={Agnew, David J and Pearce, John and Pramod, Ganapathiraju and Peatman, Tom and Watson, Reg and Beddington, John R and Pitcher, Tony J},
  journal={PloS one},
  year={2009},
}

@misc{IntelPerformanceCounterMonitor,
 author        = {{Intel Corp.}},
 title         = "{{Intel® Performance Counter Monitor.}}",
 year = 2017,
 howpublished           = {\url{https://www.intel.com/content/www/us/en/developer/articles/technical/performance-counter-monitor.html}}
}



@misc{IntelVTune,
 author        = {{Intel}},
 title         = "{{Intel VTune Amplifier 2019 User Guide.}}",
 year = 2018,
 howpublished           = {\url{https://software.intel.com/en-us/vtune-amplifier-help}}
}


@article{meyer2021critical,
  title={{Critical Assessment of Metagenome Interpretation-the second round of challenges}},
  author={Meyer, F and Fritz, A and Deng, Z-L and Koslicki, D and Gurevich, A and Robertson, G and Alser, M and Antipov, D and Beghini, F and Bertrand, D and others},
  journal={bioRxiv},
  year={2021},
  publisher={Cold Spring Harbor Laboratory}
}

@inproceedings{mayhew2003pcie,
  title={{PCI Express and Advanced Switching: Evolutionary path to building next generation interconnects}},
  author={Mayhew, David and Krishnan, Venkata},
  booktitle={11th Symposium on High Performance Interconnects},
  year={2003},
}

@misc{CAPI21,
 title={{Coherent Accelerator Processor Interface}},
 author={author = Wikipedia contributors},
  howpublished = "\url{https://en.wikipedia.org/wiki/Coherent_Accelerator_Processor_Interface}",
}

@misc{CAPI22,
 title={{Opening Up the Server Bus For Coherent Acceleration}},
author={Timothy Prickett Morgan},
  howpublished = "\url{https://www.nextplatform.com/2016/10/17/opening-server-bus-coherent-acceleration/}",
}

@inproceedings{huangfu2020nest,
  title={{NEST: DIMM based near-data-processing accelerator for K-mer counting}},
  author={Huangfu, Wenqin and Malladi, Krishna T and Li, Shuangchen and Gu, Peng and Xie, Yuan},
  booktitle={ICCAD},
  year={2020},
}


@article{alser2021technology,
  title={{Technology dictates algorithms: recent developments in read alignment}},
  author={Alser, Mohammed and Rotman, Jeremy and Deshpande, Dhrithi and Taraszka, Kodi and Shi, Huwenbo and Baykal, Pelin Icer and Yang, Harry Taegyun and Xue, Victor and Knyazev, Sergey and Singer, Benjamin D and others},
  journal={Genome biology},
  year={2021},
}

@inproceedings{huangfu2019medal,
  title={{Medal: Scalable dimm based near data processing accelerator for dna seeding algorithm}},
  author={Huangfu, Wenqin and Li, Xueqi and Li, Shuangchen and Hu, Xing and Gu, Peng and Xie, Yuan},
  booktitle={MICRO},
  year={2019}
}


@article{manekar2018benchmarkkmercounting,
  title={{A benchmark study of k-mer counting methods for high-throughput sequencing}},
  author={Manekar, Swati C and Sathe, Shailesh R},
  journal={GigaScience},
  year={2018},
}


@inproceedings{xiao2018kmercountingmemory,
  title={{K-mer Counting: memory-efficient strategy, parallel computing and field of application for Bioinformatics}},
  author={Xiao, Ming and Li, Jiakun and Hong, Song and Yang, Yongtao and Li, Junhua and Wang, Jianxin and Yang, Jian and Ding, Wenbiao and Zhang, Le},
  booktitle={BIBM},
  year={2018},
}


@article{kokot2017kmc,
  title={{KMC 3: counting and manipulating k-mer statistics}},
  author={Kokot, Marek and D{\l}ugosz, Maciej and Deorowicz, Sebastian},
  journal={Bioinformatics},
  year={2017},
}

@inproceedings{bose2019k,
  title={{k-core: Hardware Accelerator for k-mer Generation and Counting used in Computational Genomics}},
  author={Bose, Simmi M and Lalapura, Varsha S and Saravanan, S and Purnaprajna, Madhura},
  booktitle={VLSID},
  year={2019},
}

@article{erbert2017gerbil,
  title={{Gerbil: a fast and memory-efficient k-mer counter with GPU-support}},
  author={Erbert, Marius and Rechner, Steffen and M{\"u}ller-Hannemann, Matthias},
  journal={Algorithms for Molecular Biology},
  year={2017},
}


@article{zahedi2021MnemoComp,
  title={{MnemoComp: A Novel Solution to Support Signed Arithmetic Matrix Multiplication for In-memory Architectures}},
  author={Zahedi, Mahdi and Shahroodi, Taha and Wong, Stephan and Hamdioui, Said},
  journal={TCAS I},
  year={2021},
}

@article{liu2016harmonica,
  title={Harmonica: A framework of heterogeneous computing systems with memristor-based neuromorphic computing accelerators},
  author={Liu, Xiaoxiao and Mao, Mengjie and Liu, Beiye and Li, Boxun and Wang, Yu and Jiang, Hao and Barnell, Mark and Wu, Qing and Yang, Jianhua and Li, Hai and others},
  journal={TCAS I},
  year={2016},
}


@inproceedings{gao2019computedram,
  title={{Computedram: In-memory compute using off-the-shelf drams}},
  author={Gao, Fei and Tziantzioulis, Georgios and Wentzlaff, David},
  booktitle={MICRO},
  year={2019}
}


@article{nair2015active,
  title={Active memory cube: A processing-in-memory architecture for exascale systems},
  author={Nair, Ravi and Antao, Samuel F and Bertolli, Carlo and Bose, Pradip and Brunheroto, Jose R and Chen, Tong and Cher, C-Y and Costa, Carlos HA and Doi, Jun and Evangelinos, Constantinos and others},
  journal={IBM Journal of Research and Development},
  year={2015},
}


@article{leipzig2017reviewbioinformatics,
  title={A review of bioinformatic pipeline frameworks},
  author={Leipzig, Jeremy},
  journal={Briefings in bioinformatics},
  year={2017},
}


@article{fjukstad2017reviewbioinformatics,
  title={A review of scalable bioinformatics pipelines},
  author={Fjukstad, Bj{\o}rn and Bongo, Lars Ailo},
  journal={Data Science and Engineering},
  year={2017},
}


@inproceedings{jiang2021exma,
  title={EXMA: A Genomics Accelerator for Exact-Matching},
  author={Jiang, Lei and Zokaee, Farzaneh},
  booktitle={HPCA},
  year={2021},
}

@inproceedings{angizi2020exploring,
  title={Exploring DNA Alignment-in-Memory Leveraging Emerging SOT-MRAM},
  author={Angizi, Shaahin and Zhang, Wei and Fan, Deliang},
  booktitle={VLSI},
  year={2020}
}

@inproceedings{angizi2020pim,
  title={Pim-aligner: A processing-in-mram platform for biological sequence alignment},
  author={Angizi, Shaahin and Sun, Jiao and Zhang, Wei and Fan, Deliang},
  booktitle={DATE},
  year={2020},

}

@inproceedings{angizi2019aligns,
  title={Aligns: A processing-in-memory accelerator for dna short read alignment leveraging sot-mram},
  author={Angizi, Shaahin and Sun, Jiao and Zhang, Wei and Fan, Deliang},
  booktitle={DAC},
  year={2019},
}

@inproceedings{imani2018hdna,
  title={{HDNA: Energy-Efficient DNA Sequencing using Hyperdimensional Computing}},
  author={Imani, Mohsen and Nassar, Tarek and Rahimi, Abbas and Rosing, Tajana},
  booktitle={BHI},
  year={2018},

}





@article{kim2018grim,
  title={{GRIM-Filter: Fast seed location filtering in DNA read mapping using processing-in-memory technologies}},
  author={Kim, Jeremie S and Cali, Damla Senol and Xin, Hongyi and Lee, Donghyuk and Ghose, Saugata and Alser, Mohammed and Hassan, Hasan and Ergin, Oguz and Alkan, Can and Mutlu, Onur},
  journal={BMC genomics},
  year={2018},
}

@inproceedings{wu2021sieve,
  title={{Sieve: Scalable In-situ DRAM-based Accelerator Designs for Massively Parallel k-mer Matching}},
  author={Wu, Lingxi and Sharifi, Rasool and Lenjani, Marzieh and Skadron, Kevin and Venkat, Ashish},
  booktitle={ISCA},
  year={2021},
}

@inproceedings{cali2020genasm,
  title={Genasm: A high-performance, low-power approximate string matching acceleration framework for genome sequence analysis},
  author={Cali, Damla Senol and Kalsi, Gurpreet S and Bing{\"o}l, Z{\"u}lal and Firtina, Can and Subramanian, Lavanya and Kim, Jeremie S and Ausavarungnirun, Rachata and Alser, Mohammed and Gomez-Luna, Juan and Boroumand, Amirali and others},
  booktitle={MICRO},
  year={2020},
}

@inproceedings{kim2019nandnet,
  title={Nand-net: Minimizing computational complexity of in-memory processing for binary neural networks},
  author={Kim, Hyeonuk and Sim, Jaehyeong and Choi, Yeongjae and Kim, Lee-Sup},
  booktitle={HPCA},
  year={2019},
}

@inproceedings{fujiki2018genax,
  title={Genax: A genome sequencing accelerator},
  author={Fujiki, Daichi and Subramaniyan, Arun and Zhang, Tianjun and Zeng, Yu and Das, Reetuparna and Blaauw, David and Narayanasamy, Satish},
  booktitle={ISCA},
  year={2018},
}


@inproceedings{liu2018parallelizing,
  title={Parallelizing SRAM arrays with customized bit-cell for binary neural networks},
  author={Liu, Rui and Peng, Xiaochen and Sun, Xiaoyu and Khwa, Win-San and Si, Xin and Chen, Jia-Jing and Li, Jia-Fang and Chang, Meng-Fan and Yu, Shimeng},
  booktitle={DAC},
  year={2018},
}



@article{borghetti2010memristiveimply1,
  title={‘Memristive’switches enable ‘stateful’logic operations via material implication},
  author={Borghetti, Julien and Snider, Gregory S and Kuekes, Philip J and Yang, J Joshua and Stewart, Duncan R and Williams, R Stanley},
  journal={Nature},
  year={2010},
}

@article{mahmoudi2013implicationimply2,
  title={Implication logic gates using spin-transfer-torque-operated magnetic tunnel junctions for intrinsic logic-in-memory},
  author={Mahmoudi, Hiwa and Windbacher, Thomas and Sverdlov, Viktor and Selberherr, Siegfried},
  journal={Solid-State Electronics},
  year={2013},

}

@inproceedings{zokaee2019finder,
  title={Finder: Accelerating fm-index-based exact pattern matching in genomic sequences through reram technology},
  author={Zokaee, Farzaneh and Zhang, Mingzhe and Jiang, Lei},
  booktitle={PACT},
  year={2019},
}

@article{kaplan2018rassa,
  title={{RASSA: resistive prealignment accelerator for approximate DNA long read mapping}},
  author={Kaplan, Roman and Yavits, Leonid and Ginosar, Ran},
  journal={IEEE Micro},
  year={2018},
}

@inproceedings{radar,
  title     = {{RADAR: A Case for Retention-Aware DRAM Assembly and
                  Repair in Future FGR DRAM Memory}},
  author    = {Wang, Ying and Han, Yinhe and Wang, Cheng and Li, Huawei
                  and Li, Xiaowei},
  booktitle = {DAC},
  year      = {2015}
}

@article{drumond2017mondrian,
  title={The mondrian data engine},
  author={Drumond, Mario and Daglis, Alexandros and Mirzadeh, Nooshin and Ustiugov, Dmitrii and Picorel, Javier and Falsafi, Babak and Grot, Boris and Pnevmatikatos, Dionisios},
  journal={ACM SIGARCH Computer Architecture News},
  year={2017},
}


@inproceedings{zhang2018graphp,
  title={GraphP: Reducing communication for PIM-based graph processing with efficient data partition},
  author={Zhang, Mingxing and Zhuo, Youwei and Wang, Chao and Gao, Mingyu and Wu, Yongwei and Chen, Kang and Kozyrakis, Christos and Qian, Xuehai},
  booktitle={HPCA},
  year={2018},
}


@article{gokhale1995processing,
  title={Processing in memory: The Terasys massively parallel PIM array},
  author={Gokhale, Maya and Holmes, Bill and Iobst, Ken},
  journal={Computer},
  year={1995},
}


@inproceedings{hall1999mapping,
  title={Mapping irregular applications to DIVA, a PIM-based data-intensive architecture},
  author={Hall, Mary and Kogge, Peter and Koller, Jeff and Diniz, Pedro and Chame, Jacqueline and Draper, Jeff and LaCoss, Jeff and Granacki, John and Brockman, Jay and Srivastava, Apoorv and others},
  booktitle={SC: Conference on Supercomputing},
  year={1999},

}


@article{patterson1997case,
  title={A case for intelligent RAM},
  author={Patterson, David and Anderson, Thomas and Cardwell, Neal and Fromm, Richard and Keeton, Kimberly and Kozyrakis, Christoforos and Thomas, Randi and Yelick, Katherine},
  journal={IEEE micro},
  year={1997},
}

@inproceedings{eckert2018neural,
  title={Neural cache: Bit-serial in-cache acceleration of deep neural networks},
  author={Eckert, Charles and Wang, Xiaowei and Wang, Jingcheng and Subramaniyan, Arun and Iyer, Ravi and Sylvester, Dennis and Blaaauw, David and Das, Reetuparna},
  booktitle={ISCA},
  year={2018},
}

@inproceedings{nag2019gencache,
  title={Gencache: Leveraging in-cache operators for efficient sequence alignment},
  author={Nag, Anirban and Ramachandra, CN and Balasubramonian, Rajeev and Stutsman, Ryan and Giacomin, Edouard and Kambalasubramanyam, Hari and Gaillardon, Pierre-Emmanuel},
  booktitle={MICRO},
  year={2019}
}


@article{shafiee2016isaac,
  title={{ISAAC: A convolutional neural network accelerator with in-situ analog arithmetic in crossbars}},
  author={Shafiee, Ali and Nag, Anirban and Muralimanohar, Naveen and Balasubramonian, Rajeev and Strachan, John Paul and Hu, Miao and Williams, R Stanley and Srikumar, Vivek},
  journal={ISCA},
  volume={44},
  number={3},
  pages={14--26},
  year={2016},
  publisher={ACM New York, NY, USA}
}


@inproceedings{aga2017computecache,
  title={Compute caches},
  author={Aga, Shaizeen and Jeloka, Supreet and Subramaniyan, Arun and Narayanasamy, Satish and Blaauw, David and Das, Reetuparna},
  booktitle={HPCA},
  year={2017},
}

@inproceedings{torrellas2012flexram,
  title={FlexRAM: Toward an advanced Intelligent Memory system: A retrospective paper},
  author={Torrellas, Josep},
  booktitle={ICCD},
  year={2012},
}


@article{stone1970logic,
  title={A logic-in-memory computer},
  author={Stone, Harold S},
  journal={IEEE Transactions on Computers},
  year={1970},
}

@book{doraswamy2003ipsec,
  title={IPSec: the new security standard for the Internet, intranets, and virtual private networks},
  author={Doraswamy, Naganand and Harkins, Dan},
  year={2003},
  publisher={Prentice Hall Professional}
}


@inproceedings{shields2000protocol,
  title={A protocol for anonymous communication over the internet},
  author={Shields, Clay and Levine, Brian Neil},
  booktitle={Proceedings of the 7th ACM Conference on Computer and Communications Security},
  year={2000}
}


@article{wilton1996cacti,
  title={{CACTI: An enhanced cache access and cycle time model}},
  author={Wilton, Steven JE and Jouppi, Norman P},
  journal={JSSC},
  year={1996},
}


@inproceedings{poremba2012nvmain,
  title     = {{NVMAIN: An Architectural-Level Main Memory Simulator for
                  Emerging Non-Volatile Memories}},
  author    = {Poremba, Matt and Xie, Yuan},
  booktitle = {ISVLSI},
  year      = {2012}
}

@article{dong2012nvsim,
  title={Nvsim: A circuit-level performance, energy, and area model for emerging nonvolatile memory},
  author={Dong, Xiangyu and Xu, Cong and Xie, Yuan and Jouppi, Norman P},
  journal={TCAD},
  year={2012},
}

@article{burr2016recent,
  title={Recent progress in phase-change memory technology},
  author={Burr, Geoffrey W and Brightsky, Matthew J and Sebastian, Abu and Cheng, Huai-Yu and Wu, Jau-Yi and Kim, Sangbum and Sosa, Norma E and Papandreou, Nikolaos and Lung, Hsiang-Lan and Pozidis, Haralampos and others},
  journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
  year={2016},
}

@article{cai2019fully,
  title={A fully integrated reprogrammable memristor--CMOS system for efficient multiply--accumulate operations},
  author={Cai, Fuxi and Correll, Justin M and Lee, Seung Hwan and Lim, Yong and Bothra, Vishishtha and Zhang, Zhengya and Flynn, Michael P and Lu, Wei D},
  journal={Nature Electronics},
  year={2019},
}


@article{wang2019situ,
  title={In situ training of feed-forward and recurrent convolutional memristor networks},
  author={Wang, Zhongrui and Li, Can and Lin, Peng and Rao, Mingyi and Nie, Yongyang and Song, Wenhao and Qiu, Qinru and Li, Yunning and Yan, Peng and Strachan, John Paul and others},
  journal={Nature Machine Intelligence},
  year={2019},
}


@article{wang2018fully,
  title={Fully memristive neural networks for pattern classification with unsupervised learning},
  author={Wang, Zhongrui and Joshi, Saumil and Savel’ev, Sergey and Song, Wenhao and Midya, Rivu and Li, Yunning and Rao, Mingyi and Yan, Peng and Asapu, Shiva and Zhuo, Ye and others},
  journal={Nature Electronics},
  year={2018},
}


@article{hardtdegen2018improved,
  title={Improved switching stability and the effect of an internal series resistor in HfO 2/TiO x bilayer ReRAM cells},
  author={Hardtdegen, Alexander and La Torre, Camilla and C{\"u}ppers, Felix and Menzel, Stephan and Waser, Rainer and Hoffmann-Eifert, Susanne},
  journal={IEEE transactions on electron devices},
  year={2018},
}


@article{yu2016emerging,
  title={Emerging memory technologies: Recent trends and prospects},
  author={Yu, Shimeng and Chen, Pai-Yu},
  journal={IEEE Solid-State Circuits Magazine},
  year={2016},
}


@article{kvatinsky2014magic,
  title={{MAGIC—Memristor-aided logic}},
  author={Kvatinsky, Shahar and Belousov, Dmitry and Liman, Slavik and Satat, Guy and Wald, Nimrod and Friedman, Eby G and Kolodny, Avinoam and Weiser, Uri C},
  journal={TCAS II},
  year={2014}
}



@inproceedings{chandoke2015comparative,
  title={Comparative analysis of Sense Amplifiers for SRAM in 65nm CMOS technology},
  author={Chandoke, Nidhi and Chitkara, Neha and Grover, Anuj},
  booktitle={ICECCT},
  year={2015},
}

@misc{murmann2015adc,
  title={{ADC performance survey 1997--2015}},
  author={Murmann, Boris},
  year={2015}
}







@inproceedings{ahn2016scalable,
  title     = {{A scalable processing-in-memory accelerator for parallel graph processing}},
  author    = {Ahn, Junwhan and Hong, Sungpack and Yoo, Sungjoo and Mutlu, Onur and Choi, Kiyoung},
  year      = 2015,
  booktitle = {ISCA},
}

@article{balatti2015true,
  title={True random number generation by variability of resistive switching in oxide-based devices},
  author={Balatti, Simone and Ambrogio, Stefano and Wang, Zhongqiang and Ielmini, Daniele},
  journal={Journal on Emerging and Selected Topics in Circuits and Systems},
  year={2015},
}



@article{hu2018memristor,
  title={{Memristor-based analog computation and neural network classification with a dot product engine}},
  author={Hu, Miao and Graves, Catherine E and Li, Can and Li, Yunning and Ge, Ning and Montgomery, Eric and Davila, Noraica and Jiang, Hao and Williams, R Stanley and Yang, J Joshua and others},
  journal={Advanced Materials},
  year={2018},
}

@inproceedings{kim2018efficient,
  title={Efficient human activity recognition using hyperdimensional computing},
  author={Kim, Yeseong and Imani, Mohsen and Rosing, Tajana S},
  booktitle={Proceedings of Conference on the Internet of Things},
  year={2018}
}


@inproceedings{kim2020geniehd,
  title={Geniehd: Efficient dna pattern matching accelerator using hyperdimensional computing},
  author={Kim, Yeseong and Imani, Mohsen and Moshiri, Niema and Rosing, Tajana},
  booktitle={DATE},
  year={2020},
}


@article{burrello2019hyperdimensional,
  title={Hyperdimensional computing with local binary patterns: one-shot learning of seizure onset and identification of ictogenic brain regions using short-time ieeg recordings},
  author={Burrello, Alessio and Schindler, Kaspar and Benini, Luca and Rahimi, Abbas},
  journal={IEEE Transactions on Biomedical Engineering},
  year={2019},
}


@article{imani2017low,
  title={Low-power sparse hyperdimensional encoder for language recognition},
  author={Imani, Mohsen and Hwang, John and Rosing, Tajana and Rahimi, Abbas and Rabaey, Jan M},
  journal={Design \& Test},
  year={2017},
}


@article{travieso2017detection,
  title={{Detection of different voice diseases based on the nonlinear characterization of speech signals}},
  author={Travieso, Carlos M and Alonso, Jes{\'u}s B and Orozco-Arroyave, Juan Rafael and Vargas-Bonilla, Jes{\'u}s Francisco and N{\"o}th, Elmar and Ravelo-Garc{\'\i}a, Antonio G},
  journal={Expert Systems with Applications},

  year={2017},
}


@inproceedings{zahedi2021Arch,
  title={{Tile Architecture and Hardware Implementation for Computation-in-Memory}},
  author={Zahedi, Mahdi and van Duijnen, Remon and Wong, Stephan and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2021},
}


@article{choi2017experimental,
  title={Experimental demonstration of feature extraction and dimensionality reduction using memristor networks},
  author={Choi, Shinhyun and Shin, Jong Hoon and Lee, Jihang and Sheridan, Patrick and Lu, Wei D},
  journal={Nano letters},
  year={2017},

}



@inproceedings{puglisi2017new,
  title={A new verilog-A compact model of random telegraph noise in oxide-based RRAM for advanced circuit design},
  author={Puglisi, Francesco Maria and Zagni, Nicol{\`o} and Larcher, Luca and Pavan, Paolo},
  booktitle={ESSDERC},
  year={2017},
}


@article{diarce2014comparative,
  title={A comparative study of the CFD modeling of a ventilated active fa{\c{c}}ade including phase change materials},
  author={Diarce, G and Campos-Celador, {\'A} and Martin, K and Urresti, A and Garc{\'\i}a-Romero, A and Sala, JM},
  journal={Applied Energy},
  year={2014},
}


@article{krizhevsky2009learning-CIFAR,
  title={{Learning multiple layers of features from tiny images}},
  author={Krizhevsky, Alex and Hinton, Geoffrey and others},
  year={2009},
  journal={Citeseer}
}


@misc{ISOLET,
 author        = {{Cole, Ron and  Fanty, Mark}},
 title         = "{{UCI Machine Learning Repository}}",
 howpublished           = {\url{http://archive.ics.uci.edu/ml/datasets/ISOLET}}
}


@inproceedings{imani2020dual,
  title={Dual: Acceleration of clustering algorithms using digital-based processing in-memory},
  author={Imani, Mohsen and Pampana, Saikishan and Gupta, Saransh and Zhou, Minxuan and Kim, Yeseong and Rosing, Tajana},
  booktitle={MICRO},
  year={2020},
}


@article{ge2020classification,
  title={Classification using Hyperdimensional Computing: A Review},
  author={Ge, Lulu and Parhi, Keshab K},
  journal={IEEE Circuits and Systems Magazine},
  year={2020},
}



@article{breitwieser2019review,
  title={{A Review of Methods and Databases for Metagenomic Classification and Assembly}},
  author={Breitwieser, Florian P and Lu, Jennifer and Salzberg, Steven L},
  journal={Briefings in bioinformatics},
  year={2019},
}



@misc{Statista,
 author        = {{A. Oloruntoba.}},
 title         = "{{Statista}}",
 howpublished           = {\url{https://www.statista.com/forecasts/758620/revenue-of-the-food-market-worldwide-by-country}}
}


@misc{wboc,
 author        = {{WBOC Researchers}},
 title         = "{{360 Research Reports }}",
 howpublished           = {\url{https://www.wboc.com/story/44060240/processed-food-market-size-is-expected-to-grow-at-a-cagr-of-39-during-2021-2026-with-top-countries-data}}
}

@misc{DNAdropCost2013,
 author        = {{Barba, M, Czosnek, H and Hadidi, A}},
 title         = "{{Cost in US Dollars per Raw Megabase of DNA Sequence}}",
 howpublished           = {\url{https://www.genome.gov/about-genomics/fact-sheets/DNA-Sequencing-Costs-Data}}
}

@misc{DNAdropCost2020,
 author        = {{Wetterstrand KA.}},
 title         = "{{DNA Sequencing Costs: Data from the NHGRI Genome Sequencing Program (GSP)}}",
 howpublished           = {\url{https://www.genome.gov/sequencingcostsdata}}
}

@misc{Metagenomicsmarketsize,
 author        = {{G. V. RESEARCH}},
 title         = "{{Metagenomics market size, share and trends analysis report by product (sequencing and data analytics), by technology (sequencing, function), by application (environmental), and segment forecasts, 2018 - 2025.}}",
 year={2017},
}


@article{alser2020accelerating,
  title={{Accelerating Genome Analysis: A Primer on an Ongoing Journey}},
  author={Alser, Mohammed and Bing{\"o}l, Z{\"u}lal and Cali, Damla Senol and Kim, Jeremie and Ghose, Saugata and Alkan, Can and Mutlu, Onur},
  journal={IEEE Micro},
  year={2020},
}


@article{daily2016parasail,
  title={{Parasail: SIMD C Library for Global, Semi-global, and Local Pairwise Sequence Alignments}},
  author={Daily, Jeff},
  journal={BMC bioinformatics},
  year={2016},
}

@article{huson2007megan,
  title={{MEGAN Analysis of Metagenomic Data}},
  author={Huson, Daniel H and Auch, Alexander F and Qi, Ji and Schuster, Stephan C},
  journal={Genome research},
  year={2007},
}


@article{luo2013soap3,
  title={{SOAP3-dp: Fast, Accurate and Sensitive GPU-based Short Read Aligner}},
  author={Luo, Ruibang and Wong, Thomas and Zhu, Jianqiao and Liu, Chi-Man and Zhu, Xiaoqian and Wu, Edward and Lee, Lap-Kei and Lin, Haoxiang and Zhu, Wenjuan and Cheung, David W and others},
  journal={PloS one},
  year={2013},
}

@article{liu2013cudasw++,
  title={{CUDASW++ 3.0: Accelerating Smith-Waterman Protein Database Search by Coupling CPU and GPU SIMD Instructions}},
  author={Liu, Yongchao and Wirawan, Adrianto and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2013},
}

@inproceedings{houtgast2015fpga,
  title={{An FPGA-based systolic array to accelerate the BWA-MEM genomic mapping algorithm}},
  author={Houtgast, Ernst Joachim and Sima, Vlad-Mihai and Bertels, Koen and Al-Ars, Zaid},
  booktitle={SAMOS},
  year={2015},
}

@article{fei2018fpgasw,
  title={{Fpgasw: Accelerating large-scale smith--waterman sequence alignment application with backtracking on fpga linear systolic array}},
  author={Fei, Xia and Dan, Zou and Lina, Lu and Xin, Man and Chunlei, Zhang},
  journal={Interdisciplinary Sciences: Computational Life Sciences},
  year={2018},
}

@article{brady2011phymmbl,
  title={{PhymmBL expanded: confidence scores, custom databases, parallelization and more}},
  author={Brady, Arthur and Salzberg, Steven},
  journal={Nature methods},
  year={2011},
}

@article{banerjee2018asap,
  title={{Asap: Accelerated short-read alignment on programmable hardware}},
  author={Banerjee, Subho Sankar and El-Hadedy, Mohamed and Lim, Jong Bin and Kalbarczyk, Zbigniew T and Chen, Deming and Lumetta, Steven S and Iyer, Ravishankar K},
  journal={IEEE Transactions on Computers},
  year={2018},
}

@inproceedings{georganas2015meraligner,
  title={{meraligner: A fully parallel sequence aligner}},
  author={Georganas, Evangelos and Bulu{\c{c}}, Aydin and Chapman, Jarrod and Oliker, Leonid and Rokhsar, Daniel and Yelick, Katherine},
  booktitle={International Parallel and Distributed Processing Symposium},
  year={2015},
}

@article{wood2014kraken,
  title={{Kraken: Ultrafast Metagenomic Sequence Classification Using Exact Alignments}},
  author={Wood, Derrick E and Salzberg, Steven L},
  journal={Genome biology},
  year={2014},
}

@article{liu2011accurate,
  title={{Accurate and fast estimation of taxonomic profiles from metagenomic shotgun sequences}},
  author={Liu, Bo and Gibbons, Theodore and Ghodsi, Mohammad and Treangen, Todd and Pop, Mihai},
  journal={Genome biology},
  year={2011},
}

@article{segata2012metagenomic,
  title={{Metagenomic microbial community profiling using unique clade-specific marker genes}},
  author={Segata, Nicola and Waldron, Levi and Ballarini, Annalisa and Narasimhan, Vagheesh and Jousson, Olivier and Huttenhower, Curtis},
  journal={Nature methods},
  year={2012},
}

@inproceedings{FastHASH,
  title={{Accelerating read mapping with FastHASH}},
  author={Xin, Hongyi and Lee, Donghyuk and Hormozdiari, Farhad and Yedkar, Samihan and Mutlu, Onur and Alkan, Can},
  booktitle={BMC genomics},
  year={2013},
}

@article{SneakySnake,
  title={{SneakySnake: A Fast and Accurate Universal Genome Pre-Alignment Filter for CPUs, GPUs, and FPGAs}},
  author={Alser, Mohammed and Shahroodi, Taha and Gomez-Luna, Juan and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1910.09020},
  year={2019}
}

@article{MetaQUAST,
  title={MetaQUAST: evaluation of metagenome assemblies},
  author={Mikheenko, Alla and Saveliev, Vladislav and Gurevich, Alexey},
  journal={Bioinformatics},
  year={2016},
}

@article{DatabaseQueryAbhairaj,
  title={In-Memory Database Query},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  year={2020},
}

@inproceedings{zahedi2020efficient,
  title={Efficient Organization of Digital Periphery to Support Integer Datatype for Memristor-based CIM},
  author={Zahedi, Mahdi and Mayahinia, Mahta and Lebdeh, Muath Abu and Wong, Stephan and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2020},
}


@misc{synopsys,
 author        = {{Synopsys, Inc.}},
 title         = "{Synopsys Design Compiler}",
 howpublished           = {\url{https://www.synopsys.com/support/training/rtl-synthesis/design-compiler-rtl-synthesis.html}}
}

@misc{PRJEB34001,
 author        = {{Project: PRJEB34001}},
 title         = "{Calibration sausages WGS containing mammalian and avian species}",
 howpublished           = {\url{https://www.ebi.ac.uk/ena/browser/view/PRJEB34001}}
}


@misc{PRJNA271645,
 author        = {{Project: PRJNA271645}},
 title         = "{Calibration sausages Metagenome}",
 howpublished           = {\url{https://www.ebi.ac.uk/ena/browser/view/PRJNA271645}}
}


@article{rachkovskij2013building,
  title={{Building a world model with structure-sensitive sparse binary distributed representations}},
  author={Rachkovskij, Dmitri A and Kussul, Ernst M and Baidyk, Tatiana N},
  journal={Biologically Inspired Cognitive Architectures},
  year={2013},
}


@article{kleyko2018classification,
  title={{Classification and Recall with Binary Hyperdimensional Computing: Tradeoffs in Choice of Density and Mapping Characteristics}},
  author={Kleyko, Denis and Rahimi, Abbas and Rachkovskij, Dmitri A and Osipov, Evgeny and Rabaey, Jan M},
  journal={IEEE transactions on neural networks and learning systems},
  year={2018},
}

@inproceedings{seshadri2017ambit,
  title={{Ambit: In-memory accelerator for bulk bitwise operations using commodity DRAM technology}},
  author={Seshadri, Vivek and Lee, Donghyuk and Mullins, Thomas and Hassan, Hasan and Boroumand, Amirali and Kim, Jeremie and Kozuch, Michael A and Mutlu, Onur and Gibbons, Phillip B and Mowry, Todd C},
  booktitle={MICRO},
  year={2017},
}


@inproceedings{zhang2014top,
  title           = {{TOP-PIM: throughput-oriented programmable processing in memory}},
  author          = {Zhang, Dongping and Jayasena, Nuwan and Lyashevsky, Alexander and Greathouse, Joseph L and Xu, Lifan and Ignatowski, Michael},
  year            = 2014,
  booktitle       = {HPDC},
}



@inproceedings{xie2017scouting,
  title={{Scouting logic: A novel memristor-based logic design for resistive computing}},
  author={Xie, Lei and Du Nguyen, Hoang Anh and Yu, Jintao and Kaichouhi, Ali and Taouil, Mottaqiallah and AlFailakawi, Mohammad and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2017},
}

@inproceedings{carvajal2000high,
  title={{High-speed high-precision voltage-mode MIN/MAX circuits in CMOS technology}},
  author={Carvajal, Ram{\'o}n G and Ramirez-Angula, J and Tombs, J},
  booktitle={ISCAS},
  year={2000},
}


@inproceedings{li2016pinatubo,
  title={{Pinatubo: A processing-in-memory architecture for bulk bitwise operations in emerging non-volatile memories}},
  author={Li, Shuangchen and Xu, Cong and Zou, Qiaosha and Zhao, Jishen and Lu, Yu and Xie, Yuan},
  booktitle={DAC},
  year={2016}
}

@article{ielmini2018memory,
  title={{In-memory computing with resistive switching devices}},
  author={Ielmini, Daniele and Wong, H-S Philip},
  journal={Nature Electronics},
  year={2018},
}

@inproceedings{3DVRRAM,
  title={{Hyperdimensional computing with 3D VRRAM in-memory kernels: Device-architecture co-design for energy-efficient, error-resilient language recognition}},
  author={Li, Haitong and Wu, Tony F and Rahimi, Abbas and Li, Kai-Shin and Rusch, Miles and Lin, Chang-Hsien and Hsu, Juo-Luen and Sabry, Mohamed M and Eryilmaz, S Burc and Sohn, Joon and others},
  booktitle={IEDM},
  year={2016},
}


@inproceedings{li2016hyperdimensional,
  title={{Hyperdimensional computing with 3D VRRAM in-memory kernels: Device-architecture co-design for energy-efficient, error-resilient language recognition}},
  author={Li, Haitong and Wu, Tony F and Rahimi, Abbas and Li, Kai-Shin and Rusch, Miles and Lin, Chang-Hsien and Hsu, Juo-Luen and Sabry, Mohamed M and Eryilmaz, S Burc and Sohn, Joon and others},
  booktitle={IEDM},
  year={2016},
}

@article{seqan,
  title={The SeqAn C++ template library for efficient sequence analysis: A resource for programmers},
  author={Reinert, Knut and Dadi, Temesgen Hailemariam and Ehrhardt, Marcel and Hauswedell, Hannes and Mehringer, Svenja and Rahn, Ren{\'e} and Kim, Jongkyu and Pockrandt, Christopher and Winkler, J{\"o}rg and Siragusa, Enrico and others},
  journal={Journal of biotechnology},
  year={2017},
}

@article{HDC-CIM-IBM,
  title={{In-memory hyperdimensional computing}},
  author={Karunaratne, Geethan and Le Gallo, Manuel and Cherubini, Giovanni and Benini, Luca and Rahimi, Abbas and Sebastian, Abu},
  journal={Nature Electronics},
  year={2020},
}


@inproceedings{kestor2013quantifying,
  title={{Quantifying the energy cost of data movement in scientific applications}},
  author={Kestor, Gokcen and Gioiosa, Roberto and Kerbyson, Darren J and Hoisie, Adolfy},
  booktitle={IISWC},
  year={2013},
}

@article{ferreira2021pluto,
  title={{pLUTo: In-DRAM Lookup Tables to Enable Massively Parallel General-Purpose Computation}},
  author={Ferreira, Jo{\~a}o Dinis and Falcao, Gabriel and G{\'o}mez-Luna, Juan and Alser, Mohammed and Orosa, Lois and Sadrosadati, Mohammad and Kim, Jeremie S and Oliveira, Geraldo F and Shahroodi, Taha and Nori, Anant and others},
  journal={arXiv preprint},
  year={2021}
}

@article{waser2009redox,
  title={{Redox-based resistive switching memories--nanoionic mechanisms, prospects, and challenges}},
  author={Waser, Rainer and Dittmann, Regina and Staikov, Georgi and Szot, Kristof},
  journal={Advanced materials},
  year={2009},
}

@article{chen2010advances,
  title={{Advances and future prospects of spin-transfer torque random access memory}},
  author={Chen, E and Apalkov, D and Diao, Z and Driskill-Smith, A and Druist, D and Lottis, D and Nikitin, V and Tang, X and Watts, S and Wang, S and others},
  journal={IEEE Transactions on Magnetics},
  year={2010},
}

@article{lee2010phase,
  title={{Phase change memory architecture and the quest for scalability}},
  author={Lee, Benjamin C and Ipek, Engin and Mutlu, Onur and Burger, Doug},
  journal={Communications of the ACM},
  year={2010},
}

@article{kang2018multi,
  title={{A multi-functional in-memory inference processor using a standard 6T SRAM array}},
  author={Kang, Mingu and Gonugondla, Sujan K and Patil, Ameya and Shanbhag, Naresh R},
  journal={JSSC},
  year={2018},
}

@inproceedings{wu2018brain,
  title={{Brain-inspired computing exploiting carbon nanotube FETs and resistive RAM: Hyperdimensional computing case study}},
  author={Wu, Tony F and Li, Haitong and Huang, Ping-Chen and Rahimi, Abbas and Rabaey, Jan M and Wong, H-S Philip and Shulaker, Max M and Mitra, Subhasish},
  booktitle={ISSCC},
  year={2018},
}

@inproceedings{hamdioui2015memristor,
  title={Memristor based Computation-in-Memory Architecture for Data-Intensive Applications},
  author={Hamdioui, Said and Xie, Lei and Du Nguyen, Hoang Anh and Taouil, Mottaqiallah and Bertels, Koen and Corporaal, Henk and Jiao, Hailong and Catthoor, Francky and Wouters, Dirk and Eike, Linn and others},
  booktitle={DATE},
  year={2015},
}

@article{nguyen2020classification,
  title={{A classification of memory-centric computing}},
  author={Nguyen, Hoang Anh Du and Yu, Jintao and Lebdeh, Muath Abu and Taouil, Mottaqiallah and Hamdioui, Said and Catthoor, Francky},
  journal={JETC},
  year={2020},
}

@inproceedings{pandiyan2014quantifying,
  title={{Quantifying the energy cost of data movement for emerging smart phone workloads on mobile platforms}},
  author={Pandiyan, Dhinakaran and Wu, Carole-Jean},
  booktitle={IISWC},
  year={2014},
}

@inproceedings{boroumand2018google,
  title={{Google workloads for consumer devices: Mitigating data movement bottlenecks}},
  author={Boroumand, Amirali and Ghose, Saugata and Kim, Youngsok and Ausavarungnirun, Rachata and Shiu, Eric and Thakur, Rahul and Kim, Daehyun and Kuusela, Aki and Knies, Allan and Ranganathan, Parthasarathy and others},
  booktitle={Proceedings of the Twenty-Third International Conference on Architectural Support for Programming Languages and Operating Systems},
  year={2018}
}

@article{MetaPhlAn2,
  title={{MetaPhlAn2 for enhanced metagenomic taxonomic profiling}},
  author={Truong, Duy Tin and Franzosa, Eric A and Tickle, Timothy L and Scholz, Matthias and Weingart, George and Pasolli, Edoardo and Tett, Adrian and Huttenhower, Curtis and Segata, Nicola},
  journal={Nature methods},
  year={2015},
}

@article{wooley2010primer,
  title={{A primer on metagenomics}},
  author={Wooley, John C and Godzik, Adam and Friedberg, Iddo},
  journal={PLoS Comput Biol},
  year={2010},
}

@article{handelsman1998molecular,
  title={{Molecular biological access to the chemistry of unknown soil microbes: a new frontier for natural products}},
  author={Handelsman, Jo and Rondon, Michelle R and Brady, Sean F and Clardy, Jon and Goodman, Robert M},
  journal={Chemistry \& biology},
  year={1998},
}

@article{rondon2000cloning,
  title={{Cloning the soil metagenome: a strategy for accessing the genetic and functional diversity of uncultured microorganisms}},
  author={Rondon, Michelle R and August, Paul R and Bettermann, Alan D and Brady, Sean F and Grossman, Trudy H and Liles, Mark R and Loiacono, Kara A and Lynch, Berkley A and MacNeil, Ian A and Minor, Charles and others},
  journal={Appl. Environ. Microbiol.},
  year={2000},
}

@inproceedings{rahimi2016hyperdimensional,
  title={{Hyperdimensional biosignal processing: A case study for EMG-based hand gesture recognition}},
  author={Rahimi, Abbas and Benatti, Simone and Kanerva, Pentti and Benini, Luca and Rabaey, Jan M},
  booktitle={ICRC},
  year={2016},
}

@article{rachkovskij2001representation,
  title={{Representation and processing of structures with binary sparse distributed codes}},
  author={Rachkovskij, Dmitri A.},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  year={2001},
}

@article{plate1995holographic,
  title={{Holographic reduced representations}},
  author={Plate, Tony A},
  journal={TNN},
  year={1995},
}

@inproceedings{kanerva2000random,
  title={{Random indexing of text samples for latent semantic analysis}},
  author={Kanerva, Pentii and Kristoferson, Jan and Holst, Anders},
  booktitle={Proceedings of the Annual Meeting of the Cognitive Science Society},
  year={2000}
}

@article{gallant2013representing,
  title={{Representing objects, relations, and sequences}},
  author={Gallant, Stephen I and Okaywe, T Wendy},
  journal={Neural computation},
  year={2013},
}

@inproceedings{gallant2016positional,
  title={{Positional binding with distributed representations}},
  author={Gallant, Stephen I and Culliton, Phil},
  booktitle={ICIVC},
  year={2016},
}

@inproceedings{kleyko2015fault,
  title={{Fault detection in the hyperspace: Towards intelligent automation systems}},
  author={Kleyko, Denis and Osipov, Evgeny and Papakonstantinou, Nikolaos and Vyatkin, Valeriy and Mousavi, Arash},
  booktitle={INDIN},
  year={2015}
}

@article{kleyko2015imitation,
  title={{Imitation of honey bees’ concept learning processes using vector symbolic architectures}},
  author={Kleyko, Denis and Osipov, Evgeny and Gayler, Ross W and Khan, Asad I and Dyer, Adrian G},
  journal={Biologically Inspired Cognitive Architectures},
  year={2015},
}

@inproceedings{najafabadi2016hyperdimensional,
  title={{Hyperdimensional computing for text classification}},
  author={Najafabadi, Fateme Rasti and Rahimi, Abbas and Kanerva, Pentti and Rabaey, Jan M},
  booktitle={DATE},
  year={2016}
}

@article{rachkovskij2004some,
  title={{Some approaches to analogical mapping with structure-sensitive distributed representations}},
  author={Rachkovskij, Dmitri A},
  journal={Journal of Experimental \& Theoretical Artificial Intelligence},
  year={2004},
}

@article{slipchenko2009analogical,
  title={{Analogical mapping using similarity of binary distributed representations}},
  author={Slipchenko, Serge V and Rachkovskij, Dmitri A},
  journal={Information Theories and Applications},
  year={2009}
}

@article{rachkovskij2012similarity,
  title={{SIMILARITY-BASED RETRIEVAL WITH STRUCTURE-SENSITIVE SPARSE BINARY DISTRIBUTED REPRESENTATIONS}},
  author={Rachkovskij, Dmitri A and Slipchenko, Serge V},
  journal={Computational Intelligence},
  year={2012},
}

@article{eyice2015sip,
  title={{SIP metagenomics identifies uncultivated Methylophilaceae as dimethylsulphide degrading bacteria in soil and lake sediment}},
  author={Eyice, {\"O}zge and Namura, Motonobu and Chen, Yin and Mead, Andrew and Samavedam, Siva and Sch{\"a}fer, Hendrik},
  journal={The ISME journal},
  year={2015},

}

@inproceedings{fujiki2019duality,
  title={Duality cache for data parallel acceleration},
  author={Fujiki, Daichi and Mahlke, Scott and Das, Reetuparna},
  booktitle={ISCA},
  year={2019}
}


@article{merelli2018low,
  title={{Low-power portable devices for metagenomics analysis: Fog computing makes bioinformatics ready for the Internet of Things}},
  author={Merelli, Ivan and Morganti, Lucia and Corni, Elena and Pellegrino, Carmelo and Cesini, Daniele and Roverelli, Luca and Zereik, Gabriele and D’Agostino, Daniele},
  journal={Future Generation Computer Systems},
  year={2018},
}

@article{d2019combining,
  title={{Combining edge and cloud computing for low-power, cost-effective metagenomics analysis}},
  author={D’Agostino, Daniele and Morganti, Lucia and Corni, Elena and Cesini, Daniele and Merelli, Ivan},
  journal={Future Generation Computer Systems},
  year={2019}
}

@article{gayler2004vector,
  title={{Vector symbolic architectures answer Jackendoff's challenges for cognitive neuroscience}},
  author={Gayler, Ross W},
  journal={arXiv preprint},
  year={2004}
}

@article{Micop,
  title={{MiCoP: Microbial Community Profiling Method for Detecting Viral and Fungal Organisms in Metagenomic Samples}},
  author={LaPierre, Nathan and Mangul, Serghei and Alser, Mohammed and Mandric, Igor and Wu, Nicholas C and Koslicki, David and Eskin, Eleazar},
  journal={BMC genomics},
  year={2019},
}


@article{AFSMetacache,
  title={{A big data approach to metagenomics for all-food-sequencing}},
  author={Kobus, Robin and Abu{\'\i}n, Jos{\'e} M and M{\"u}ller, Andr{\'e} and Hellmann, S{\"o}ren Lukas and Pichel, Juan C and Pena, Tom{\'a}s F and Hildebrandt, Andreas and Hankeln, Thomas and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2020},
}

@article{langmead2012fast,
  title={{Fast gapped-read alignment with Bowtie 2}},
  author={Langmead, Ben and Salzberg, Steven L},
  journal={Nature methods},
  year={2012},
}


@article{li2013aligning,
  title={{Aligning sequence reads, clone sequences and assembly contigs with BWA-MEM}},
  author={Li, Heng},
  journal={arXiv preprint},
  year={2013}
}


@article{li2010fast,
  title={{Fast and accurate long-read alignment with Burrows--Wheeler transform}},
  author={Li, Heng and Durbin, Richard},
  journal={Bioinformatics},
  year={2010},
}

@article{li2018minimap2,
  title={{Minimap2: Pairwise Alignment for Nucleotide Sequences}},
  author={Li, Heng},
  journal={Bioinformatics},
  year={2018},
}


@article{metalign,
  title={{Metalign: Efficient Alignment-Based Metagenomic Profiling via Containment Min Hash}},
  author={LaPierre, Nathan and Alser, Mohammed and Eskin, Eleazar and Koslicki, David and Mangul, Serghei},
  journal={BioRxiv},
  year={2020},
}


@article{perez2020metagenomic,
  title={{Metagenomic approaches in microbial ecology: an update on whole-genome and marker gene sequencing analyses}},
  author={P{\'e}rez-Cobas, Ana Elena and Gomez-Valero, Laura and Buchrieser, Carmen},
  journal={Microbial Genomics},
  year={2020},
}


@article{bracken,
  title={{Bracken: Estimating Species Abundance in Metagenomics Data}},
  author={Lu, Jennifer and Breitwieser, Florian P and Thielen, Peter and Salzberg, Steven L},
  journal={PeerJ Computer Science},
  year={2017},
}


@article{clark,
  title={{CLARK: fast and accurate classification of metagenomic and genomic sequences using discriminative k-mers}},
  author={Ounit, Rachid and Wanamaker, Steve and Close, Timothy J and Lonardi, Stefano},
  journal={BMC genomics},
  year={2015},
}

@article{cuCLARK,
  title={{Accelerating metagenomic read classification on CUDA-enabled GPUs}},
  author={Kobus, Robin and Hundt, Christian and M{\"u}ller, Andr{\'e} and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2017},
}

@article{kraken2,
  title={{Improved Metagenomic Analysis with Kraken 2}},
  author={Wood, Derrick E and Lu, Jennifer and Langmead, Ben},
  journal={Genome biology},
  year={2019},
}

@article{tillmar2013universal,
  title={{A universal method for species identification of mammals utilizing next generation sequencing for the analysis of DNA mixtures}},
  author={Tillmar, Andreas O and Dell'Amico, Barbara and Welander, Jenny and Holmlund, Gunilla},
  journal={PloS one},
  year={2013},
  
}

@article{smith2015documenting,
  title={{Documenting the UK “Black Fish Scandal” as a case study of criminal entrepreneurship}},
  author={Smith, Robert},
  journal={International Journal of Sociology and Social Policy},
  year={2015},
  
}


@article{koppel2019digital,
  title={{Digital duplex versus real-time PCR for the determination of meat proportions from sausages containing pork and beef}},
  author={K{\"o}ppel, Ren{\'e} and Ganeshan, Arthika and van Velsen, Franziska and Weber, Stefan and Schmid, J{\"u}rg and Graf, Christoph and Hochegger, Rupert},
  journal={European Food Research and Technology},
  year={2019},
}

@article{smith2004rural,
  title={{Rural rogues: a case story on the “smokies” trade}},
  author={Smith, Robert},
  journal={International Journal of Entrepreneurial Behavior \& Research},
  year={2004},
}

@article{koppel2011multiplex,
  title={{Multiplex real-time PCR for the detection and quantification of DNA from beef, pork, horse and sheep}},
  author={K{\"o}ppel, Ren{\'e} and Ruf, J{\"u}rg and Rentsch, J{\"u}rg},
  journal={European Food Research and Technology},
  year={2011},
  
}


@incollection{smith2013documenting,
  title={{Documenting and investigating the entrepreneurial trade in illegal veterinary medicines in the United Kingdom and Ireland}},
  author={Smith, Robert and Whiting, Martin},
  booktitle={Veterinary Business and Enterprise: Theoretical Foundations and Practical Cases},
  year={2013},
  }


@article{hussain2013economic,
  title={{Economic impact of food safety outbreaks on food businesses}},
  author={Hussain, Malik Altaf and Dawson, Christopher O},
  journal={Foods},
  year={2013},
  
}

@article{ahmadi2010effect,
  title={{The effect of impact and fruit properties on the bruising of peach}},
  author={Ahmadi, Ebrahim and Ghassemzadeh, Hamid Reza and Sadeghi, Morteza and Moghaddam, Mohammad and Neshat, Saeed Zarif},
  journal={Journal of Food Engineering},
  year={2010},
  
}


@article{spink2016food,
  title={{Food fraud prevention: policy, strategy, and decision-making--implementation steps for a government agency or industry}},
  author={Spink, John and Fortin, Neal D and Moyer, Douglas C and Miao, Hong and Wu, Yongning},
  journal={CHIMIA International Journal for Chemistry},
  year={2016},
}


@article{ripp2014all,
  title={{All-Food-Seq (AFS): a quantifiable screen for species in biological samples by deep DNA sequencing}},
  author={Ripp, Fabian and Krombholz, Christopher Felix and Liu, Yongchao and Weber, Mathias and Sch{\"a}fer, Anne and Schmidt, Bertil and K{\"o}ppel, Rene and Hankeln, Thomas},
  journal={BMC genomics},
  year={2014},
}

@article{hebert2003barcoding,
  title={{Barcoding animal life: cytochrome c oxidase subunit 1 divergences among closely related species}},
  author={Hebert, Paul DN and Ratnasingham, Sujeevan and De Waard, Jeremy R},
  journal={Proceedings of the Royal Society of London. Series B: Biological Sciences},
  year={2003},
}

@article{zhou2013ultra,
  title={{Ultra-deep sequencing enables high-fidelity recovery of biodiversity for bulk arthropod samples without PCR amplification}},
  author={Zhou, Xin and Li, Yiyuan and Liu, Shanlin and Yang, Qing and Su, XU and Zhou, Lili and Tang, Min and Fu, Ribei and Li, Jiguang and Huang, Quanfei},
  journal={Gigascience},
  year={2013},
  
}

@article{coghlan2012deep,
  title={{Deep sequencing of plant and animal DNA contained within traditional Chinese medicines reveals legality issues and health safety concerns}},
  author={Coghlan, Megan L and Haile, James and Houston, Jayne and Murray, Daithi C and White, Nicole E and Moolhuijzen, Paula and Bellgard, Matthew I and Bunce, Michael},
  journal={PLoS Genet},
  year={2012},
  
}



























%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



@article{elworth2020petabytes,
  title={{To Petabytes and beyond: recent advances in probabilistic and signal processing algorithms and their application to metagenomics}},
  author={Elworth, RA Leo and Wang, Qi and Kota, Pavan K and Barberan, CJ and Coleman, Benjamin and Balaji, Advait and Gupta, Gaurav and Baraniuk, Richard G and Shrivastava, Anshumali and Treangen, Todd J},
  journal={Nucleic acids research},
  volume={48},
  number={10},
  pages={5217--5234},
  year={2020},
  publisher={Oxford University Press}
}

@article{elworth2020petabytes,
  title={{Benchmarking metagenomics tools for taxonomic classification}},
  author={Simon, H Ye and Siddle, Katherine J and Park, Daniel J and Sabeti, Pardis C},
  journal={Cell},
  volume={178},
  number={4},
  pages={779--794},
  year={2019},
  publisher={Elsevier}
}



@article{dilthey2019strain,
  title={{Strain-level metagenomic assignment and compositional estimation for long reads with MetaMaps}},
  author={Dilthey, Alexander T and Jain, Chirag and Koren, Sergey and Phillippy, Adam M},
  journal={Nature communications},
  volume={10},
  number={1},
  pages={1--12},
  year={2019},
  publisher={Nature Publishing Group}
}



@article{mcintyre2017comprehensive,
  title={Comprehensive benchmarking and ensemble approaches for metagenomic classifiers},
  author={McIntyre, Alexa BR and Ounit, Rachid and Afshinnekoo, Ebrahim and Prill, Robert J and H{\'e}naff, Elizabeth and Alexander, Noah and Minot, Samuel S and Danko, David and Foox, Jonathan and Ahsanuddin, Sofia and others},
  journal={Genome biology},
  year={2017},
}

@book{bringhurst1996ets,
  title={{The Elements of Typographic Style}},
  author={Bringhurst, Robert and Eckersley, Richard},
  journal={Journal of Scholarly Publishing},
  volume={31},
  number={3},
  pages={149},
  year={2000},
  publisher={University of Toronto Press}
}

@article{firtina2019apollo,
  title={{Apollo: A Sequencing-Technology-Independent, Scalable, and Accurate Assembly Polishing Algorithm}},
  author={Firtina, Can and Kim, Jeremie S and Alser, Mohammed and Cali, Damla Senol and Cicek, A Ercument and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1902.04341},
  year={2019}
}


@article{alser2020technology,
  title={{Technology Dictates Algorithms: Recent Developments in Read Alignment}},
  author={Alser, Mohammed and Rotman, Jeremy and Taraszka, Kodi and Shi, Huwenbo and Baykal, Pelin Icer and Yang, Harry Taegyun and Xue, Victor and Knyazev, Sergey and Singer, Benjamin D and Balliu, Brunilda and others},
  journal={arXiv preprint arXiv:2003.00110},
  year={2020}
}



@article{kim2019airlift,
  title={{AirLift: A Fast and Comprehensive Technique for Translating Alignments between Reference Genomes}},
  author={Kim, Jeremie S and Firtina, Can and Cali, Damla Senol and Alser, Mohammed and Hajinazar, Nastaran and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1912.08735},
  year={2019}
}

@article{alser2019shouji,
  title={{Shouji: A Fast and Efficient Pre-Alignment Filter for Sequence Alignment}},
  author={Alser, Mohammed and Hassan, Hasan and Kumar, Akash and Mutlu, Onur and Alkan, Can},
  journal={Bioinformatics},
  volume={35},
  number={21},
  pages={4255--4263},
  year={2019},
  publisher={Oxford University Press}
}


@article{alser2017magnet,
  title={{MAGNET: Understanding and Improving the Accuracy of Genome Pre-Alignment Filtering}},
  author={Alser, Mohammed and Mutlu, Onur and Alkan, Can},
  journal={arXiv preprint arXiv:1707.01631},
  year={2017}
}

@article{alser2017gatekeeper,
  title={{GateKeeper: A New Hardware Architecture for Accelerating Pre-Alignment in DNA Short Read Mapping}},
  author={Alser, Mohammed and Hassan, Hasan and Xin, Hongyi and Ergin, O{\u{g}}uz and Mutlu, Onur and Alkan, Can},
  journal={Bioinformatics},
  volume={33},
  number={21},
  pages={3355--3363},
  year={2017},
  publisher={Oxford University Press}
}

@article{alser2019accelerating,
  title={{Accelerating the Understanding of Life's Code Through Better Algorithms and Hardware Design}},
  author={Alser, Mohammed HK},
  journal={Ph.D. dissertation, Bilkent Univ.},
  year={2019}
}


@article{vsovsic2017edlib,
  title={{Edlib: A C/C++ Library for Fast, Exact Sequence Alignment Using Edit Distance}},
  author={{\v{S}}o{\v{s}}i{\'c}, Martin and {\v{S}}iki{\'c}, Mile},
  journal={Bioinformatics},
  volume={33},
  number={9},
  pages={1394--1395},
  year={2017},
  publisher={Oxford University Press}
}







@inproceedings{imani2017exploring,
  title={{Exploring Hyperdimensional Associative Memory}},
  author={Imani, Mohsen and Rahimi, Abbas and Kong, Deqian and Rosing, Tajana and Rabaey, Jan M},
  booktitle={HPCA},
  year={2017},
}

@inproceedings{imani2017voicehd,
  title={{Voicehd: Hyperdimensional Computing for Efficient Speech Recognition}},
  author={Imani, Mohsen and Kong, Deqian and Rahimi, Abbas and Rosing, Tajana},
  booktitle={International Conference on Rebooting Computing (ICRC)},
  pages={1--8},
  year={2017},
  organization={IEEE}
}

@inproceedings{gupta2018felix,
  title={{Felix: Fast and Energy-Efficient Logic in Memory}},
  author={Gupta, Saransh and Imani, Mohsen and Rosing, Tajana},
  booktitle={International Conference on Computer-Aided Design (ICCAD)},
  pages={1--7},
  year={2018},
  organization={IEEE}
}

@inproceedings{imani2018hierarchical,
  title={{Hierarchical Hyperdimensional Computing for Energy Efficient Classification}},
  author={Imani, Mohsen and Huang, Chenyu and Kong, Deqian and Rosing, Tajana},
  booktitle={Design Automation Conference (DAC)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}



@inproceedings{imani2019fach,
  title={{FACH: Fpga-Based Acceleration of Hyperdimensional Computing by Reducing Computational Complexity}},
  author={Imani, Mohsen and Salamat, Sahand and Gupta, Saransh and Huang, Jiani and Rosing, Tajana},
  booktitle={Proceedings of the 24th Asia and South Pacific Design Automation Conference},
  pages={493--498},
  year={2019}
}

@inproceedings{gupta2019rapid,
  title={{RAPID: A ReRAM Processing in-Memory Architecture for DNA Sequence Alignment}},
  author={Gupta, Saransh and Imani, Mohsen and Khaleghi, Behnam and Kumar, Venkatesh and Rosing, Tajana},
  booktitle={International Symposium on Low Power Electronics and Design (ISLPED)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@article{collins2001implications,
  title={{Implications of the Human Genome Project for medical science}},
  author={Collins, Francis S and McKusick, Victor A},
  journal={Jama},
  year={2001},
}

@article{kaput2009planning,
  title={{Planning the human variome project: the Spain report}},
  author={Kaput, Jim and Cotton, Richard GH and Hardman, Lauren and Watson, Michael and Al Aqeel, Aida I and Al-Aama, Jumana Y and Al-Mulla, Fahd and Alonso, Santos and Aretz, Stefan and Auerbach, Arleen D and others},
  journal={Human mutation},
  year={2009},
}


@article{o2006gut,
  title={{The gut flora as a forgotten organ}},
  author={O'Hara, Ann M and Shanahan, Fergus},
  journal={EMBO reports},
  year={2006},
}

@article{fiers1976complete,
  title={{Complete nucleotide sequence of bacteriophage MS2 RNA: primary and secondary structure of the replicase gene}},
  author={Fiers, Walter and Contreras, Roland and Duerinck, Fred and Haegeman, Guy and Iserentant, Dirk and Merregaert, Jozef and Jou, W Min and Molemans, Francis and Raeymaekers, Alex and Van den Berghe, A and others},
  journal={Nature},
  year={1976},
}

@article{stewart2012growing,
  title={{Growing unculturable bacteria}},
  author={Stewart, Eric J},
  journal={Journal of bacteriology},
  volume={194},
  number={16},
  pages={4151--4160},
  year={2012},
  publisher={Am Soc Microbiol}
}

@article{amann1995phylogenetic,
  title={{Phylogenetic identification and in situ detection of individual microbial cells without cultivation.}},
  author={Amann, Rudolf I and Ludwig, Wolfgang and Schleifer, Karl-Heinz},
  journal={Microbiol. Mol. Biol. Rev.},
  volume={59},
  number={1},
  pages={143--169},
  year={1995},
  publisher={Am Soc Microbiol}
}

@article{pace1997molecular,
  title={{A molecular view of microbial diversity and the biosphere}},
  author={Pace, Norman R},
  journal={Science},
  volume={276},
  number={5313},
  pages={734--740},
  year={1997},
  publisher={American Association for the Advancement of Science}
}

@article{rappe2003uncultured,
  title={{The uncultured microbial majority}},
  author={Rapp{\'e}, Michael S and Giovannoni, Stephen J},
  journal={Annual Reviews in Microbiology},
  volume={57},
  number={1},
  pages={369--394},
  year={2003},
  publisher={Annual Reviews 4139 El Camino Way, PO Box 10139, Palo Alto, CA 94303-0139, USA}
}


@article{sczyrba2017critical,
  title={{Critical assessment of metagenome interpretation—a benchmark of metagenomics software}},
  author={Sczyrba, Alexander and Hofmann, Peter and Belmann, Peter and Koslicki, David and Janssen, Stefan and Dr{\"o}ge, Johannes and Gregor, Ivan and Majda, Stephan and Fiedler, Jessika and Dahms, Eik and others},
  journal={Nature methods},
  volume={14},
  number={11},
  pages={1063--1071},
  year={2017},
  publisher={Nature Publishing Group}
}

@article{milanese2019microbial,
  title={{Microbial abundance, activity and population genomic profiling with mOTUs2}},
  author={Milanese, Alessio and Mende, Daniel R and Paoli, Lucas and Salazar, Guillem and Ruscheweyh, Hans-Joachim and Cuenca, Miguelangel and Hingamp, Pascal and Alves, Renato and Costea, Paul I and Coelho, Luis Pedro and others},
  journal={Nature communications},
  volume={10},
  number={1},
  pages={1--11},
  year={2019},
  publisher={Nature Publishing Group}
}










@article{liu2015gswabe,
  title={{GSWABE: faster GPU-accelerated sequence alignment with optimal alignment retrieval for short DNA sequences}},
  author={Liu, Yongchao and Schmidt, Bertil},
  journal={Concurrency and Computation: Practice and Experience},
  volume={27},
  number={4},
  pages={958--972},
  year={2015},
  publisher={Wiley Online Library}
}

@article{waidyasooriya2014fpga,
  title={{FPGA-accelerator for DNA sequence alignment based on an efficient data-dependent memory access scheme}},
  author={Waidyasooriya, Hasitha Muthumala and Hariyama, Masanori and Kameyama, Michitaka},
  journal={Highly-Efficient Accelerators and Reconfigurable Technologies},
  pages={127--30},
  year={2014}
}




@inproceedings{arram2013hardware,
  title={{Hardware acceleration of genetic sequence alignment}},
  author={Arram, James and Tsoi, Kuen Hung and Luk, Wayne and Jiang, Peiyong},
  booktitle={International Symposium on Applied Reconfigurable Computing},
  pages={13--24},
  year={2013},
  organization={Springer}
}



@article{hach2010mrsfast,
  title={{mrsFAST: a cache-oblivious algorithm for short-read mapping}},
  author={Hach, Faraz and Hormozdiari, Fereydoun and Alkan, Can and Hormozdiari, Farhad and Birol, Inanc and Eichler, Evan E and Sahinalp, S Cenk},
  journal={Nature methods},
  volume={7},
  number={8},
  pages={576--577},
  year={2010},
  publisher={Nature Publishing Group}
}

@article{marco2012gem,
  title={{The GEM mapper: fast, accurate and versatile alignment by filtration}},
  author={Marco-Sola, Santiago and Sammeth, Michael and Guig{\'o}, Roderic and Ribeca, Paolo},
  journal={Nature methods},
  volume={9},
  number={12},
  pages={1185},
  year={2012},
  publisher={Nature Publishing Group}
}

@article{weese2012razers,
  title={{RazerS 3: faster, fully sensitive read mapping}},
  author={Weese, David and Holtgrewe, Manuel and Reinert, Knut},
  journal={Bioinformatics},
  volume={28},
  number={20},
  pages={2592--2599},
  year={2012},
  publisher={Oxford University Press}
}

@article{rizk2010gassst,
  title={{GASSST: global alignment short sequence search tool}},
  author={Rizk, Guillaume and Lavenier, Dominique},
  journal={Bioinformatics},
  volume={26},
  number={20},
  pages={2534--2540},
  year={2010},
  publisher={Oxford University Press}
}

@article{weese2009razers,
  title={{RazerS—fast read mapping with sensitivity control}},
  author={Weese, David and Emde, Anne-Katrin and Rausch, Tobias and D{\"o}ring, Andreas and Reinert, Knut},
  journal={Genome research},
  volume={19},
  number={9},
  pages={1646--1654},
  year={2009},
  publisher={Cold Spring Harbor Lab}
}

@inproceedings{nishimura2017accelerating,
  title={{Accelerating the Smith-Waterman algorithm using bitwise parallel bulk computation technique on GPU}},
  author={Nishimura, Takahiro and Bordim, Jacir L and Ito, Yasuaki and Nakano, Koji},
  booktitle={2017 IEEE International Parallel and Distributed Processing Symposium Workshops (IPDPSW)},
  pages={932--941},
  year={2017},
  organization={IEEE}
}

@article{chen2014accelerating,
  title={{Accelerating the next generation long read mapping with the FPGA-based system}},
  author={Chen, Peng and Wang, Chao and Li, Xi and Zhou, Xuehai},
  journal={IEEE/ACM transactions on computational biology and bioinformatics},
  volume={11},
  number={5},
  pages={840--852},
  year={2014},
  publisher={IEEE}
}



@article{baker2019dashing,
  title={{Dashing: fast and accurate genomic distances with HyperLogLog}},
  author={Baker, Daniel N and Langmead, Ben},
  journal={Genome Biology},
  volume={20},
  number={1},
  pages={265},
  year={2019},
  publisher={Springer}
}


@article{altschul1990basic,
  title={{Basic local alignment search tool}},
  author={Altschul, Stephen F and Gish, Warren and Miller, Webb and Myers, Eugene W and Lipman, David J},
  journal={Journal of molecular biology},
  volume={215},
  number={3},
  pages={403--410},
  year={1990},
  publisher={Elsevier}
}

@article{brady2009phymm,
  title={{Phymm and PhymmBL: metagenomic phylogenetic classification with interpolated Markov models}},
  author={Brady, Arthur and Salzberg, Steven L},
  journal={Nature methods},
  volume={6},
  number={9},
  pages={673},
  year={2009},
  publisher={Nature Publishing Group}
}













@article{khaleghi2020prive,
  title={{Prive-HD: Privacy-Preserved Hyperdimensional Computing}},
  author={Khaleghi, Behnam and Imani, Mohsen and Rosing, Tajana},
  journal={arXiv preprint arXiv:2005.06716},
  year={2020}
}



@article{gayler1998multiplicative,
  title={{Multiplicative binding, representation operators \& analogy}},
  journal={Workshop Poster},
  author={Gayler, Ross W},
  year={1998}
}




@article{plate2003holographic,
  title={{Holographic Reduced Representation: Distributed representation for cognitive structures}},
  journal={TNN},
  author={Plate, Tony A},
  year={2003}
}




@article{singh2020probabilistic,
  title={{Probabilistic data structures for big data analytics: A comprehensive review}},
  author={Singh, Amritpal and Garg, Sahil and Kaur, Ravneet and Batra, Shalini and Kumar, Neeraj and Zomaya, Albert Y},
  journal={Knowledge-Based Systems},
  volume={188},
  pages={104987},
  year={2020},
  publisher={Elsevier}
}

@article{rowe2019levee,
  title={{When the levee breaks: a practical guide to sketching algorithms for processing the flood of genomic data}},
  author={Rowe, Will PM},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={199},
  year={2019},
  publisher={Springer}
}

@book{kanerva1988sparse,
  title={{Sparse distributed memory}},
  author={Kanerva, Pentti},
  year={1988},
  publisher={MIT press}
}

@article{kleyko2016holographic,
  title={{Holographic graph neuron: A bioinspired architecture for pattern processing}},
  author={Kleyko, Denis and Osipov, Evgeny and Senior, Alexander and Khan, Asad I and {\c{S}}ekerciog{\u{g}}lu, Ya{\c{s}}ar Ahmet},
  journal={IEEE transactions on neural networks and learning systems},
  volume={28},
  number={6},
  pages={1250--1262},
  year={2016}
}

@article{paez2016uncovering,
  title={{Uncovering Earth’s virome}},
  author={Paez-Espino, David and Eloe-Fadrosh, Emiley A and Pavlopoulos, Georgios A and Thomas, Alex D and Huntemann, Marcel and Mikhailova, Natalia and Rubin, Edward and Ivanova, Natalia N and Kyrpides, Nikos C},
  journal={Nature},
  volume={536},
  number={7617},
  pages={425--430},
  year={2016},
  publisher={Nature Publishing Group}
}

@article{dutilh2014highly,
  title={{A highly abundant bacteriophage discovered in the unknown sequences of human faecal metagenomes}},
  author={Dutilh, Bas E and Cassman, Noriko and McNair, Katelyn and Sanchez, Savannah E and Silva, Genivaldo GZ and Boling, Lance and Barr, Jeremy J and Speth, Daan R and Seguritan, Victor and Aziz, Ramy K and others},
  journal={Nature communications},
  volume={5},
  number={1},
  pages={1--11},
  year={2014},
  publisher={Nature Publishing Group}
}

@article{aziz2015multidimensional,
  title={{Multidimensional metrics for estimating phage abundance, distribution, gene density, and sequence coverage in metagenomes}},
  author={Aziz, Ramy K and Dwivedi, Bhakti and Akhter, Sajia and Breitbart, Mya and Edwards, Robert A},
  journal={Frontiers in microbiology},
  volume={6},
  pages={381},
  year={2015},
  publisher={Frontiers}
}

@article{huttenhower2012structure,
  title={{Structure, function and diversity of the healthy human microbiome}},
  author={Huttenhower, Curtis and Gevers, Dirk and Knight, Rob and Abubucker, Sahar and Badger, Jonathan H and Chinwalla, Asif T and Creasy, Heather H and Earl, Ashlee M and FitzGerald, Michael G and Fulton, Robert S and others},
  journal={nature},
  volume={486},
  number={7402},
  pages={207},
  year={2012},
  publisher={Nature Publishing Group}
}

@article{roberts2004reducing,
  title={{Reducing storage requirements for biological sequence comparison}},
  author={Roberts, Michael and Hayes, Wayne and Hunt, Brian R and Mount, Stephen M and Yorke, James A},
  journal={Bioinformatics},
  volume={20},
  number={18},
  pages={3363--3369},
  year={2004},
  publisher={Oxford University Press}
}


@article{breitwieser2018krakenuniq,
  title={{KrakenUniq: confident and fast metagenomics classification using unique k-mer counts}},
  author={Breitwieser, FP and Baker, DN and Salzberg, Steven L},
  journal={Genome biology},
  year={2018},
}


@article{langmead2019scaling,
  title={{Scaling read aligners to hundreds of threads on general-purpose processors}},
  author={Langmead, Ben and Wilks, Christopher and Antonescu, Valentin and Charles, Rone},
  journal={Bioinformatics},
  volume={35},
  number={3},
  pages={421--432},
  year={2019},
  publisher={Oxford University Press}
}



@article{lassmann2005kalign,
  title={{Kalign--an accurate and fast multiple sequence alignment algorithm}},
  author={Lassmann, Timo and Sonnhammer, Erik LL},
  journal={BMC bioinformatics},
  volume={6},
  number={1},
  pages={1--9},
  year={2005},
  publisher={BioMed Central}
}

@article{notredame1996saga,
  title={{SAGA: sequence alignment by genetic algorithm}},
  author={Notredame, C{\'e}dric and Higgins, Desmond G},
  journal={Nucleic acids research},
  volume={24},
  number={8},
  pages={1515--1524},
  year={1996},
  publisher={Oxford University Press}
}


@article{crochemore2003subquadratic,
  title={{A subquadratic sequence alignment algorithm for unrestricted scoring matrices}},
  author={Crochemore, Maxime and Landau, Gad M and Ziv-Ukelson, Michal},
  journal={SIAM journal on computing},
  volume={32},
  number={6},
  pages={1654--1673},
  year={2003},
  publisher={SIAM}
}

@inproceedings{koppula2019eden,
  title={{EDEN: enabling energy-efficient, high-performance deep neural network inference using approximate DRAM}},
  author={Koppula, Skanda and Orosa, Lois and Ya{\u{g}}l{\i}k{\c{c}}{\i}, A Giray and Azizi, Roknoddin and Shahroodi, Taha and Kanellopoulos, Konstantinos and Mutlu, Onur},
  booktitle={Proceedings of the 52nd Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={166--181},
  year={2019}
}

@inproceedings{jouppi2017datacenter,
  title={{In-datacenter performance analysis of a tensor processing unit}},
  author={Jouppi, Norman P and Young, Cliff and Patil, Nishant and Patterson, David and Agrawal, Gaurav and Bajwa, Raminder and Bates, Sarah and Bhatia, Suresh and Boden, Nan and Borchers, Al and others},
  booktitle={Proceedings of the 44th Annual International Symposium on Computer Architecture},
  pages={1--12},
  year={2017}
}


@inproceedings{kanellopoulos2019smash,
  title={{Smash: Co-designing software compression and hardware-accelerated indexing for efficient sparse matrix operations}},
  author={Kanellopoulos, Konstantinos and Vijaykumar, Nandita and Giannoula, Christina and Azizi, Roknoddin and Koppula, Skanda and Ghiasi, Nika Mansouri and Shahroodi, Taha and Luna, Juan Gomez and Mutlu, Onur},
  booktitle={Proceedings of the 52nd Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={600--614},
  year={2019}
}


@article{luo2020clr,
  title={{CLR-DRAM: A Low-Cost DRAM Architecture Enabling Dynamic Capacity-Latency Trade-Off}},
  author={Luo, Haocong and Shahroodi, Taha and Hassan, Hasan and Patel, Minesh and Yaglikci, Abdullah Giray and Orosa, Lois and Park, Jisung and Mutlu, Onur},
  journal={arXiv preprint arXiv:2005.12775},
  year={2020}
}

@misc{NEATgenReadsstable,
 title={{Neat GenReads Stable}},
 author={Zachary, Stephens},
  howpublished = "\url{https://github.com/zstephens/genReads1}",
}

@misc{NEATgenReads,
 title={{Neat GenReads}},
 author={Zachary, Stephens},
  howpublished = "\url{https://github.com/zstephens/neat-genreads}",
}

@misc{valgrind,
 title={{Valgrind massif}},
 author={The Valgrind Developers},
  howpublished = "\url{https://valgrind.org/docs/manual/ms-manual.html}",
}

@article{xia2019memristive,
  title={Memristive crossbar arrays for brain-inspired computing},
  author={Xia, Qiangfei and Yang, J Joshua},
  journal={Nature materials},
  year={2019},
}

@article{cheng2019functional,
  title={Functional Demonstration of a Memristive Arithmetic Logic Unit (MemALU) for In-Memory Computing},
  author={Cheng, Long and Li, Yi and Yin, Kang-Sheng and Hu, Si-Yu and Su, Yu-Ting and Jin, Miao-Miao and Wang, Zhuo-Rui and Chang, Ting-Chang and Miao, Xiang-Shui},
  journal={Advanced Functional Materials},
  year={2019},
}


@inproceedings{chang2016low,
  title={{Low-cost inter-linked subarrays (LISA): Enabling fast inter-subarray data movement in DRAM}},
  author={Chang, Kevin K and Nair, Prashant J and Lee, Donghyuk and Ghose, Saugata and Qureshi, Moinuddin K and Mutlu, Onur},
  booktitle={HPCA},
  year={2016},
}

@inproceedings{seshadri2013rowclone,
  title={{RowClone: fast and energy-efficient in-DRAM bulk data copy and initialization}},
  author={Seshadri, Vivek and Kim, Yoongu and Fallin, Chris and Lee, Donghyuk and Ausavarungnirun, Rachata and Pekhimenko, Gennady and Luo, Yixin and Mutlu, Onur and Gibbons, Phillip B and Kozuch, Michael A and others},
  booktitle={Proceedings of the 46th Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={185--197},
  year={2013}
}

@inproceedings{li2017drisa,
  title={{Drisa: A dram-based reconfigurable in-situ accelerator}},
  author={Li, Shuangchen and Niu, Dimin and Malladi, Krishna T and Zheng, Hongzhong and Brennan, Bob and Xie, Yuan},
  booktitle={MICRO},
  year={2017},
}


@misc{ncbi,
 title={{National Center for Biotechnology Information (NCBI)
Search database}},
author={The NCBI Community},
  howpublished = "\url{https://www.ncbi.nlm.nih.gov/}",
}




@misc{GigaDB,
 title={{$GIGA^n$DB Data Repository}},
author={GIGA DB},
  howpublished = "\url{http://gigadb.org/dataset/100344}",
}

@article{meyer2019assessing,
  title={{Assessing taxonomic metagenome profilers with OPAL}},
  author={Meyer, Fernando and Bremges, Andreas and Belmann, Peter and Janssen, Stefan and McHardy, Alice C and Koslicki, David},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={1--10},
  year={2019},
  publisher={BioMed Central}
}

@misc{Opal,
 title={{OPAL: Open-community Profiling Assessment tooL}},
author={Meyer, Fernando and Bremges, Andreas and Belmann, Peter and Janssen, Stefan and McHardy, Alice C and Koslicki, David},
  howpublished = "\url{https://github.com/CAMI-challenge/OPAL}",
}


@book{lamport94,
 author = "Leslie Lamport",
 title = "{\LaTeX: A Document Preparation System}",
 year = "1994",
 publisher = "Addison-Wesley",
 edition = "2nd",
 address = "Reading, Massachusetts"
}

@inproceedings{nicepaper1,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2",
  title = "A Very Nice Paper To Cite",
  year = "2016",
  booktitle = "Proceedings of the 26th IEEE International Symposium on High Performance Computer Architecture"
}

@inproceedings{nicepaper2,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2 and Firstname3 Lastname3",
  title = "Another Very Nice Paper to Cite",
  year = "2015",
  booktitle = "Proceedings of the 48th Annual IEEE/ACM International Symposium on Microarchitecture"
}

@inproceedings{nicepaper3,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2 and Firstname3 Lastname3 and Firstname4 Lastname4 and Firstname5 Lastname5 and Firstname6 Lastname6 and Firstname7 Lastname7 and Firstname8 Lastname8 and Firstname9 Lastname9 and Firstname10 Lastname10 and Firstname11 Lastname11 and Firstname12 Lastname12",
  title = "Yet Another Very Nice Paper To Cite, With Many Author Names All Spelled Out",
  year = "2011",
  booktitle = "Proceedings of the 38th Annual International Symposium on Computer Architecture"
}


%%%%%%%%%%% From BCIM

@INPROCEEDINGS{GoogLeNet,
author={C. {Szegedy} and {Wei Liu} and {Yangqing Jia} and P. {Sermanet} and S. {Reed} and D. {Anguelov} and D. {Erhan} and V. {Vanhoucke} and A. {Rabinovich}},
booktitle={2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
title={Going deeper with convolutions},
year={2015},
volume={},
number={},
pages={1-9},
keywords={convolution;decision making;feature extraction;Hebbian learning;image classification;neural net architecture;resource allocation;convolutional neural network architecture;resource utilization;architectural decision;Hebbian principle;object classification;object detection;Computer architecture;Convolutional codes;Sparse matrices;Neural networks;Visualization;Object detection;Computer vision},
doi={10.1109/CVPR.2015.7298594},
ISSN={},
month={June},}

@article{BERT,
  title={{Bert: Pre-training of Deep Bidirectional Transformers for Language Understanding}},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}

@inproceedings{DRAM_intel,
 author = {Srikanth, Sriseshan and Subramanian, Lavanya and Subramoney, Sreenivas and Conte, Thomas M. and Wang, Hong},
 title = {{Tackling Memory Access Latency Through DRAM Row Management}},
 booktitle = {Proceedings of the International Symposium on Memory Systems},
 series = {MEMSYS '18},
 year = {2018},
 isbn = {978-1-4503-6475-1},
 location = {Alexandria, Virginia, USA},
 pages = {137--147},
 numpages = {11},
 doi = {10.1145/3240302.3240314},
 acmid = {3240314},
 publisher = {ACM},
 address = {New York, NY, USA},
} 

@inproceedings{DRAM_power,
 author = {David, Howard and Fallin, Chris and Gorbatov, Eugene and Hanebutte, Ulf R. and Mutlu, Onur},
 title = {{Memory Power Management via Dynamic Voltage/Frequency Scaling}},
 booktitle = {Proceedings of the 8th ACM International Conference on Autonomic Computing},
 series = {ICAC '11},
 year = {2011},
 isbn = {978-1-4503-0607-2},
 location = {Karlsruhe, Germany},
 pages = {31--40},
 numpages = {10},
 url = {http://doi.acm.org/10.1145/1998582.1998590},
 doi = {10.1145/1998582.1998590},
 acmid = {1998590},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {dram, dvfs, energy efficiency, memory},
 }
 
 @misc{micron,
  title = {Calculating Memory Power for {DDR4 SDRAM}},
  year = 2017,
  howpublished = {\url{https://www.micron.com/-/media/client/global/documents/products/technical-note/dram/tn4007_ddr4_power_calculation.pdf}},
}


@ARTICLE{Skylake2,
author={J. {Doweck} and W. {Kao} and A. K. {Lu} and J. {Mandelblat} and A. {Rahatekar} and L. {Rappoport} and E. {Rotem} and A. {Yasin} and A. {Yoaz}},
journal={IEEE Micro},
title={{Inside 6th-Generation Intel Core: New Microarchitecture Code-Named Skylake}},
year={2017},
volume={37},
number={2},
pages={52-62},
keywords={graphics processing units;power aware computing;system-on-chip;processor graphics;system on chip;power-performance points;coherent fabric;high-memory bandwidth;multiple memory sources;power management;Intel Speed Shift technology;dynamic power range;Intel processors;Intel Architecture core;form factors;Gen9 graphics;energy efficiency;Graphics;Ports (Computers);Graphics processing units;Microarchitecture;Bandwidth;Central Processing Unit;Dynamic range;Performance evaluation;Skylake;Intel Speed Shift;microarchitecture;GPU;power management;performance measurements;eDRAM;Turbo;performance monitoring},
doi={10.1109/MM.2017.38},
ISSN={},
month={Mar},}




@INPROCEEDINGS{SRAM_crossbar, 
author={P. {Merolla} and J. {Arthur} and F. {Akopyan} and N. {Imam} and R. {Manohar} and D. S. {Modha}}, 
booktitle={2011 IEEE Custom Integrated Circuits Conference (CICC)}, 
title={A digital neurosynaptic core using embedded crossbar memory with 45pJ per spike in 45nm}, 
year={2011}, 
volume={}, 
number={}, 
pages={1-4}, 
keywords={CMOS digital integrated circuits;low-power electronics;neural chips;SRAM chips;digital neurosynaptic core;embedded crossbar memory;modular neuromorphic architecture;digital integrate-and-fire neurons;SRAM crossbar memory;silicon-on-insulator;CMOS scaling trends;von Neumann architecture;neuron parameters;axon types;synapse states;restricted Boltzmann machine;digit recognition task;size 45 nm;Nerve fibers;Software;Hardware;Computer architecture;Neuromorphics;Computational modeling}, 
doi={10.1109/CICC.2011.6055294}, 
ISSN={2152-3630}, 
month={Sep.},}




@inproceedings{akin2015data,
 author = {Akin, Berkin and Franchetti, Franz and Hoe, James C.},
 title = {Data Reorganization in Memory Using 3D-stacked DRAM},
 booktitle = {Proceedings of the 42Nd Annual International Symposium on Computer Architecture},
 series = {ISCA '15},
 year = {2015},
 isbn = {978-1-4503-3402-0},
 location = {Portland, Oregon},
 pages = {131--143},
 numpages = {13},
 url = {http://doi.acm.org/10.1145/2749469.2750397},
 doi = {10.1145/2749469.2750397},
 acmid = {2750397},
 publisher = {ACM},
 address = {New York, NY, USA},
} 



@INPROCEEDINGS{farmahini2015nda,
author={A. {Farmahini-Farahani} and J. H. {Ahn} and K. {Morrow} and N. S. {Kim}},
booktitle={2015 IEEE 21st International Symposium on High Performance Computer Architecture (HPCA)},
title={NDA: Near-DRAM acceleration architecture leveraging commodity DRAM devices and standard memory modules},
year={2015},
volume={},
number={},
pages={283-295},
keywords={DRAM chips;energy consumption;three-dimensional integrated circuits;near-DRAM acceleration architecture;leveraging commodity DRAM devices;standard memory modules;data transfer;processor memory hierarchy;total system energy consumption reduction;NDA architectures;data processing;accelerator 3D-stack;off-chip main memory modules;high-bandwidth 3D interconnection;low-energy 3D interconnection;performance improvement;near-memory processing architectures;through-silicon vias;TSV;accelerator logic;Random access memory;Microarchitecture;Computer architecture;Through-silicon vias;Data transfer;Bandwidth;Performance evaluation},
doi={10.1109/HPCA.2015.7056040},
ISSN={},
month={Feb},}


@article{kim2016neurocube,
  title={Neurocube: A programmable digital neuromorphic architecture with high-density 3D memory},
  author={Kim, Duckhwan and Kung, Jaeha and Chai, Sek and Yalamanchili, Sudhakar and Mukhopadhyay, Saibal},
  journal={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={380--392},
  year={2016},
  publisher={ACM New York, NY, USA}
}

@INPROCEEDINGS{R_RAM,
author={B. {Govoreanu} and G. S. {Kar} and Y. {Chen} and V. {Paraschiv} and S. {Kubicek} and A. {Fantini} and I. P. {Radu} and L. {Goux} and S. {Clima} and R. {Degraeve} and N. {Jossart} and O. {Richard} and T. {Vandeweyer} and K. {Seo} and P. {Hendrickx} and G. {Pourtois} and H. {Bender} and L. {Altimime} and D. J. {Wouters} and J. A. {Kittl} and M. {Jurczak}},
booktitle={2011 International Electron Devices Meeting},
title={{10*10nm2 Hf/HfOx crossbar resistive RAM with excellent performance, reliability and low-energy operation}},
year={2011},
volume={},
number={},
pages={31.6.1-31.6.4},
keywords={hafnium;hafnium compounds;integrated circuit reliability;random-access storage;thermal stresses;crossbar resistive RAM;reliability;low-energy operation;RRAM cell;resistive element stack;failure-free device operation;thermal stress;device-level nonvolatile memory;film crystallinity;Hf-HfOx;Switches;Films;Hafnium oxide;Tin;Voltage control},
doi={10.1109/IEDM.2011.6131652},
ISSN={},
month={Dec},}


@article{PCM,
 author = {Lee, Benjamin C. and Ipek, Engin and Mutlu, Onur and Burger, Doug},
 title = {{Phase Change Memory Architecture and the Quest for Scalability}},
 journal = {Commun. ACM},
 issue_date = {July 2010},
 volume = {53},
 number = {7},
 month = jul,
 year = {2010},
 issn = {0001-0782},
 pages = {99--106},
 numpages = {8},
 doi = {10.1145/1785414.1785441},
 acmid = {1785441},
 publisher = {ACM},
 address = {New York, NY, USA},
} 


@INPROCEEDINGS{STT_RAM,
author={M. {Hosomi} and H. {Yamagishi} and T. {Yamamoto} and K. {Bessho} and Y. {Higo} and K. {Yamane} and H. {Yamada} and M. {Shoji} and H. {Hachino} and C. {Fukumoto} and H. {Nagao} and H. {Kano}},
booktitle={IEEE InternationalElectron Devices Meeting, 2005. IEDM Technical Digest.},
title={A novel nonvolatile memory with spin torque transfer magnetization switching: spin-ram},
year={2005},
volume={},
number={},
pages={459-462},
keywords={low-power electronics;magnetic recording;magnetic tunnelling;magnetisation reversal;random-access storage;nonvolatile memory;spin torque transfer magnetization switching;spin-RAM;magnetization reversal;magnetic moment;magnetic tunnel junctions;magnetic field;CMOS process;universal memory;0.18 micron;100 nm;150 nm;Nonvolatile memory;Torque;Magnetic switching;Magnetic tunneling;Sociotechnical systems;Magnetization reversal;Magnetic moments;Magnetic fields;Shape;CMOS process},
doi={10.1109/IEDM.2005.1609379},
ISSN={},
month={Dec},}



@ARTICLE{Mem_device1,
author={S. {Yu} and P. {Chen}},
journal={IEEE Solid-State Circuits Magazine},
title={Emerging Memory Technologies: Recent Trends and Prospects},
year={2016},
volume={8},
number={2},
pages={43-56},
keywords={cache storage;radiation hardening (electronics);random-access storage;three-dimensional integrated circuits;reconfigurable routing switch;field-programmable gate array;FPGA;logic-in-memory;nonvolatile cache-register-flip-flop;nonvolatile processor;synaptic device;neuro-inspired computing;hardware security;physical unclonable function;radiation-hard NVM;3D integration;three-dimensional integration;memory hierarchy;storage-class memory;last-level cache;megabit-to gigabit-level prototype chip demonstrations;write current scaling;sneak path current scaling;cross-point array;1T1R array;one-transistor-one-resistor array;NVM array architectures;device-level engineering;NVM cell characteristics;RRAM;resistive random access memory;PCRAM;phase-change random access memory;STTMRAM;spin-transfer-torque magnetic random access memory;nonvolatile memory technology;Phase change random access memory;Nonvolatile memory;Computer architecture;Magnetic tunneling;Electrodes;Microprocessors},
doi={10.1109/MSSC.2016.2546199},
ISSN={},
month={Spring},}


@INPROCEEDINGS{Mem_device2,
author={ {Sung Hyun Jo} and T. {Kumar} and S. {Narayanan} and W. D. {Lu} and H. {Nazarian}},
booktitle={2014 IEEE International Electron Devices Meeting},
title={3D-stackable crossbar resistive memory based on Field Assisted Superlinear Threshold (FAST) selector},
year={2014},
volume={},
number={},
pages={6.7.1-6.7.4},
keywords={resistive RAM;3D-stackable 1S1R passive crossbar RRAM arrays;field assisted superlinear threshold selector;FAST selector;sneak path issue;crossbar memory integration;selector performance;sneak current;memory on-off ratio;selectivity;Switches;Leakage currents;Reliability;IP networks;Threshold voltage;Current density},
doi={10.1109/IEDM.2014.7046999},
ISSN={},
month={Dec},}



@article{circuit3,
title = "Implication logic gates using spin-transfer-torque-operated magnetic tunnel junctions for intrinsic logic-in-memory",
journal = "Solid-State Electronics",
volume = "84",
pages = "191 - 197",
year = "2013",
note = "Selected Papers from the ESSDERC 2012 Conference",
issn = "0038-1101",
doi = "https://doi.org/10.1016/j.sse.2013.02.017",
url = "http://www.sciencedirect.com/science/article/pii/S0038110113000786",
author = "Hiwa Mahmoudi and Thomas Windbacher and Viktor Sverdlov and Siegfried Selberherr",
keywords = "Logic-in-memory, Material implication (IMP), Magnetic tunnel junction (MTJ), Non-volatile logic, Spin-transfer torque (STT)",
}



@INPROCEEDINGS{circuit5,
author={ {Lei Xie} and {Hoang Anh Du Nguyen} and M. {Taouil} and S. {Hamdioui} and K. {Bertels}},
booktitle={2015 33rd IEEE International Conference on Computer Design (ICCD)},
title={Fast boolean logic mapped on memristor crossbar},
year={2015},
volume={},
number={},
pages={335-342},
keywords={adders;Boolean functions;circuit optimisation;logic design;memristor circuits;multiplying circuits;power aware computing;VLSI;energy consumption;memristor crossbar architecture;Boolean logic circuits;multipliers;multibit adders;Boolean logic functions;automatic mapping;logic function design optimization;logic circuit design methodology;next-generation VLSI circuits;fast Boolean logic;Memristors;Logic circuits;Latches;Design methodology;Boolean functions;Logic gates;Threshold voltage},
doi={10.1109/ICCD.2015.7357122},
ISSN={},
month={Oct},}



@INPROCEEDINGS{circuit7,
author={M. {Imani} and Y. {Kim} and T. {Rosing}},
booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
title={MPIM: Multi-purpose in-memory processing using configurable resistive memory},
year={2017},
volume={},
number={},
pages={757-763},
keywords={Internet of Things;resistive RAM;multipurpose in-memory processing;MPIM;configurable resistive memory;Internet of Things applications;data movement;multiple crossbar memories;in-memory computations;data searching;nearest neighbor;bitwise operations;small analog sense amplifiers;XOR;AND;OR;AMD GPU-based implementation;bitwise vector processing;SIMD-based computation;general purpose processors;performance overhead;Micromechanical devices;Microprocessors;Memory management;Random access memory;Hamming distance;Program processors},
doi={10.1109/ASPDAC.2017.7858415},
ISSN={},
month={Jan},}

@INPROCEEDINGS{circuit8,
author={C. {Liu} and B. {Yan} and C. {Yang} and L. {Song} and Z. {Li} and B. {Liu} and Y. {Chen} and H. {Li} and {Qing Wu} and {Hao Jiang}},
booktitle={2015 52nd ACM/EDAC/IEEE Design Automation Conference (DAC)},
title={A spiking neuromorphic design with resistive crossbar},
year={2015},
volume={},
number={},
pages={1-6},
keywords={CMOS integrated circuits;feedforward neural nets;Hopfield neural nets;image recognition;integrated circuit modelling;low-power electronics;Monte Carlo methods;probability;spiking neuromorphic design;neuromorphic systems;CMOS technology;resistive crossbar structures;IBM technology;rate coding scheme;preneuron signals;post-neuron signals;digitalized pulses;analog format;digitalized output spikes;integrate-and-fire circuit;IFC;circuit simulations;feedforward;Hopfield networks;massive Monte-Carlo simulations;digital image recognition;crossbar-based computing engine;voltage amplitude;energy savings;size 130 nm;Arrays;Neuromorphics;Feedforward neural networks;Transistors;Training;Accuracy;Resistance;C.1.3 [PROCESSOR ARCHITECTURES]: Other Architecture Styles},
doi={10.1145/2744769.2744783},
ISSN={},
month={June},}

@INPROCEEDINGS{NN1,
author={J. {Liu} and H. {Zhao} and M. A. {Ogleari} and D. {Li} and J. {Zhao}},
booktitle={2018 51st Annual IEEE/ACM International Symposium on Microarchitecture (MICRO)},
title={Processing-in-Memory for Energy-Efficient Neural Network Training: A Heterogeneous Approach},
year={2018},
volume={},
number={},
pages={655-668},
keywords={learning (artificial intelligence);microprocessor chips;multiprocessing systems;neural nets;parallel processing;power aware computing;scheduling;software maintenance;energy-efficient neural network training;NNs;image classification;speech recognition;object detection;computer vision;deep neural networks;processor;memory access characteristics;processing-in-memory system;fix-function arithmetic units;3D die-stacked memory;heterogeneous PIM architecture;CPU;OpenCL programming model;hardware heterogeneity-aware runtime system;heterogeneous hardware;system energy efficiency;fine-grained operations;software-hardware co-design;program portability;program maintenance;DNNs;ARM-based programmable cores;Training;Hardware;Programming;Computational modeling;Artificial neural networks;Computer architecture;Runtime;Processing in memory;Deep neural networks;Energy efficient;Heterogeneous architecture;Programming model},
doi={10.1109/MICRO.2018.00059},
ISSN={},
month={Oct},}

@INPROCEEDINGS{NN2,
author={T. {Tang} and L. {Xia} and B. {Li} and Y. {Wang} and H. {Yang}},
booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
title={Binary convolutional neural network on RRAM},
year={2017},
volume={},
number={},
pages={782-787},
keywords={learning (artificial intelligence);matrix algebra;neural nets;random-access storage;low bit level binary convolutional neural network;machine learning;CNN;ImageNet dataset;RRAM-based computing system;RRAM crossbar-based accelerator;BCNN forward process;matrix splitting problem;MNIST;Kernel;Neurons;Image recognition;Pipelines;Pipeline processing;Convolvers;Biological neural networks},
doi={10.1109/ASPDAC.2017.7858419},
ISSN={},
month={Jan},}

@inproceedings{NN3,
  title={Face classification using electronic synapses},
  author={Peng Yao and Huaqiang Wu and Bin Gao and Sukru Burc Eryilmaz and Xueyao Huang and Wenqiang Zhang and Qingtian Zhang and Ning Deng and Lu-ping Shi and H.-S. Philip Wong and He Qian},
  booktitle={Nature communications},
  year={2017}
}

@article{NN4,
  title={Fully memristive neural networks for pattern classification with unsupervised learning},
  author={Zhongrui Wang and Saumil Joshi and Sergey E. Savel’ev and Wenhao Song and Rivu Midya and Yunning Li and Mingyi Rao and Peng Yan and Shiva Asapu and Ye Zhuo and Hao Jiang and Peng Lin and Can Li and Jung Ho Yoon and Navnidhi K. Upadhyay and Jiaming Zhang and Miao Hu and John Paul Strachan and Mark Barnell and Qing Liang Wu and Huaqiang Wu and R. Stanley Williams and Qiangfei Xia and J. Joshua Yang},
  journal={Nature Electronics},
  year={2018},
  volume={1},
  pages={137-145}
}

@article{NN5,
author = {Wang, Zhongrui and Li, Can and Lin, Peng and Rao, Mingyi and Nie, Yongyang and Song, Wenhao and Qiu, Qinru and Li, Yunning and Yan, Peng and Strachan, John William and Ge, Ning and McDonald, Nathan and wu, Qing and Hu, Miao and Wu, Huaqiang and Williams, Stan and Xia, Qiangfei and Yang, Jianhua Joshua},
year = {2019},
month = {09},
pages = {434-442},
title = {In situ training of feed-forward and recurrent convolutional memristor networks},
volume = {1},
journal = {Nature Machine Intelligence},
doi = {10.1038/s42256-019-0089-1}
}


@article{device1,
author = {Jiang, Hao and Li, Can and Lin, Peng and Pi, Shuang and Yang, Jianhua and Xia, Qiangfei},
year = {2019},
month = {02},
pages = {1800958},
title = {Scalable 3D Ta:SiO x Memristive Devices},
journal = {Advanced Electronic Materials},
doi = {10.1002/aelm.201800958}
}

@article{device2,
  title={{Improved switching stability and the effect of an internal series resistor in HfO 2/TiO x Bilayer ReRAM cells}},
  author={Hardtdegen, Alexander and La Torre, Camilla and C{\"u}ppers, Felix and Menzel, Stephan and Waser, Rainer and Hoffmann-Eifert, Susanne},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={8},
  pages={3229--3236},
  year={2018},
  publisher={IEEE}
}

@ARTICLE{device3,
author={G. W. {Burr} and M. J. {Brightsky} and A. {Sebastian} and H. {Cheng} and J. {Wu} and S. {Kim} and N. E. {Sosa} and N. {Papandreou} and H. {Lung} and H. {Pozidis} and E. {Eleftheriou} and C. H. {Lam}},
journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
title={Recent Progress in Phase-Change Memory Technology},
year={2016},
volume={6},
number={2},
pages={146-162},
doi={10.1109/JETCAS.2016.2547718},
ISSN={},
month={June},}

@article{device4,
 author = {Rashidi, Saeed and Jalili, Majid and Sarbazi-Azad, Hamid},
 title = {A Survey on PCM Lifetime Enhancement Schemes},
 journal = {ACM Comput. Surv.},
 issue_date = {September 2019},
 volume = {52},
 number = {4},
 month = aug,
 year = {2019},
 issn = {0360-0300},
 pages = {76:1--76:38},
 articleno = {76},
 numpages = {38},
 url = {http://doi.acm.org/10.1145/3332257},
 doi = {10.1145/3332257},
 acmid = {3332257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Stuck-at faults, Wear-Leveling, approximate memory, cache management, hard failures, resistance drift},
} 



@article{device6,
  title={Phase-change memory—Towards a storage-class memory},
  author={Fong, Scott W and Neumann, Christopher M and Wong, H-S Philip},
  journal={IEEE Transactions on Electron Devices},
  volume={64},
  number={11},
  pages={4374--4385},
  year={2017},
  publisher={IEEE}
}


@article{device9,
  title={Multilevel spin-orbit torque MRAMs},
  author={Kim, Yusung and Fong, Xuanyao and Kwon, Kon-Woo and Chen, Mei-Chin and Roy, Kaushik},
  journal={IEEE Transactions on Electron Devices},
  volume={62},
  number={2},
  pages={561--568},
  year={2014},
  publisher={IEEE}
}


@inproceedings{HamdiouiCiMArchMEMRISYS,
  title={Memristor: the enabler of computation-in-memory architecture for big-data},
  author={Hamdioui, Said and Taouil, Mottaqiallah and Du Nguyen, Hoang Anh and Haron, Adib and Xie, Lei and Bertels, Koen},
  booktitle={Memristive Systems (MEMRISYS) 2015 International Conference on},
  pages={1--3},
  year={2015},
  organization={IEEE}
}

@article{IMPLY,
  title={‘Memristive switches enable stateful logic operations via material implication},
  author={Borghetti, Julien and Snider, Gregory S and Kuekes, Philip J and Yang, J Joshua and Stewart, Duncan R and Williams, R Stanley},
  journal={Nature},
  volume={464},
  number={7290},
  pages={873},
  year={2010},
  publisher={Nature Publishing Group}
}

@inproceedings{lebdeh2019memristive,
  title={Memristive Device Based Circuits for Computation-in-Memory Architectures},
  author={Lebdeh, Muath Abu and Reinsalu, Uljana and Du Nguyen, Hoang Anh and Wong, Stephan and Hamdioui, Said},
  booktitle={2019 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}

@article{snider,
  title={Computing with hysteretic resistor crossbars},
  author={Snider, G},
  journal={Applied Physics A},
  volume={80},
  number={6},
  pages={1165--1172},
  year={2005},
  publisher={Springer}
}




@article{ISAAC,
  title={{ISAAC: A Convolutional Neural Network Accelerator with In-Situ Analog Arithmetic in Crossbars}},
  author={Shafiee, Ali and Nag, Anirban and Muralimanohar, Naveen and Balasubramonian, Rajeev and Strachan, John Paul and Hu, Miao and Williams, R Stanley and Srikumar, Vivek},
  journal={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={14--26},
  year={2016},
  publisher={ACM}
}

@inproceedings{Michigan_HL,
  title={In-memory data parallel processor},
  author={Fujiki, Daichi and Mahlke, Scott and Das, Reetuparna},
  booktitle={ACM SIGPLAN Notices},
  volume={53},
  number={2},
  pages={1--14},
  year={2018},
  organization={ACM}
}

@inproceedings{ReVAMP,
  title={ReVAMP: ReRAM based VLIW architecture for in-memory computing},
  author={Bhattacharjee, Debjyoti and Devadoss, Rajeswari and Chattopadhyay, Anupam},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={782--787},
  year={2017},
  organization={IEEE}
}

@article{NVSim,
  title={Nvsim: A circuit-level performance, energy, and area model for emerging nonvolatile memory},
  author={Dong, Xiangyu and Xu, Cong and Xie, Yuan and Jouppi, Norman P},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={31},
  number={7},
  pages={994--1007},
  year={2012},
  publisher={IEEE}
}

@inproceedings{NVMain,
  title={Nvmain: An architectural-level main memory simulator for emerging non-volatile memories},
  author={Poremba, Matt and Xie, Yuan},
  booktitle={2012 IEEE Computer Society Annual Symposium on VLSI},
  pages={392--397},
  year={2012},
  organization={IEEE}
}

@article{CACTI,
  title={CACTI: An enhanced cache access and cycle time model},
  author={Wilton, Steven JE and Jouppi, Norman P},
  journal={IEEE Journal of Solid-State Circuits},
  volume={31},
  number={5},
  pages={677--688},
  year={1996},
  publisher={IEEE}
}

@article{mnsim,
  title={MNSIM: Simulation platform for memristor-based neuromorphic computing system},
  author={Xia, Lixue and Li, Boxun and Tang, Tianqi and Gu, Peng and Chen, Pai-Yu and Yu, Shimeng and Cao, Yu and Wang, Yu and Xie, Yuan and Yang, Huazhong},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={37},
  number={5},
  pages={1009--1022},
  year={2017},
  publisher={IEEE}
}

@article{High_level_SIM,
  title={A system-level simulator for RRAM-based neuromorphic computing chips},
  author={Lee, Matthew Kay Fei and Cui, Yingnan and Somu, Thannirmalai and Luo, Tao and Zhou, Jun and Tang, Wai Teng and Wong, Weng-Fai and Goh, Rick Siow Mong},
  journal={ACM Transactions on Architecture and Code Optimization (TACO)},
  volume={15},
  number={4},
  pages={64},
  year={2019},
  publisher={ACM}
}


@inproceedings{STT_MRAM_exp,
  title={22nm STT-MRAM for Reflow and Automotive Uses with High Yield, Reliability, and Magnetic Immunity and with Performance and Shielding Options},
  author={Gallagher, WJ and Chien, Eric and Chiang, Tien-Wei and Huang, Jian-Cheng and Shih, Meng-Chun and Wang, CY and Weng, Chih-Hui and Chen, Sean and Bair, Christine and Lee, George and others},
  booktitle={2019 IEEE International Electron Devices Meeting (IEDM)},
  pages={2--7},
  year={2019},
  organization={IEEE}
}

@inproceedings{ReRAM1_exp,
  title={Energy dissipation during pulsed switching of strontium-titanate based resistive switching memory devices},
  author={Fleck, K and B{\"o}ttger, U and Waser, Rainer and Aslam, N and Hoffmann-Eifert, S and Menzel, Stephan},
  booktitle={2016 46th European Solid-State Device Research Conference (ESSDERC)},
  pages={160--163},
  year={2016},
  organization={IEEE}
}

@article{ReRAM2_exp,
  title={The influence of non-stoichiometry on the switching kinetics of strontium-titanate ReRAM devices},
  author={Fleck, K and Aslam, N and Hoffmann-Eifert, S and Longo, V and Roozeboom, F and Kessels, WMM and B{\"o}ttger, U and Waser, R and Menzel, S},
  journal={Journal of Applied Physics},
  volume={120},
  number={24},
  pages={244502},
  year={2016},
  publisher={AIP Publishing LLC}
}

@article{PCM1_exp,
  title={Compressed sensing with approximate message passing using in-memory computing},
  author={Le Gallo, Manuel and Sebastian, Abu and Cherubini, Giovanni and Giefers, Heiner and Eleftheriou, Evangelos},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={10},
  pages={4304--4312},
  year={2018},
  publisher={IEEE}
}

@article{PCM2_exp,
  title={Mixed-precision deep learning based on computational memory},
  author={Nandakumar, SR and Gallo, Manuel Le and Piveteau, Christophe and Joshi, Vinay and Mariani, Giovanni and Boybat, Irem and Karunaratne, Geethan and Khaddam-Aljameh, Riduan and Egger, Urs and Petropoulos, Anastasios and others},
  journal={arXiv preprint arXiv:2001.11773},
  year={2020}
}

@article{SAR,
  title={{A 3.1 mW 8b 1.2 GS/s single-channel asynchronous SAR ADC with alternate comparators for enhanced speed in 32 nm digital SOI CMOS}},
  author={Kull, Lukas and Toifl, Thomas and Schmatz, Martin and Francese, Pier Andrea and Menolfi, Christian and Braendli, Matthias and Kossel, Marcel and Morf, Thomas and Andersen, Toke Meyer and Leblebici, Yusuf},
  journal={IEEE Journal of Solid-State Circuits},
  volume={48},
  number={12},
  pages={3049--3058},
  year={2013},
  publisher={IEEE}
}

@article{DAC,
  title={{Analysis of power consumption and linearity in capacitive digital-to-analog converters used in successive approximation ADCs}},
  author={Saberi, Mehdi and Lotfi, Reza and Mafinezhad, Khalil and Serdijn, Wouter A},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={58},
  number={8},
  pages={1736--1748},
  year={2011},
  publisher={IEEE}
}




@article{Anhclassification,
  title={A classification of memory-centric computing},
  author={Nguyen, Hoang Anh Du and Yu, Jintao and Lebdeh, Muath Abu and Taouil, Mottaqiallah and Hamdioui, Said and Catthoor, Francky},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={16},
  number={2},
  pages={1--26},
  year={2020},
  publisher={ACM New York, NY, USA}
}

@article{Abu_review,
  title={{Memory devices and applications for in-memory computing}},
  author={Sebastian, Abu and Le Gallo, Manuel and Khaddam-Aljameh, Riduan and Eleftheriou, Evangelos},
  journal={Nature Nanotechnology},
  pages={1--16},
  year={2020},
  publisher={Nature Publishing Group}
}


@inproceedings{Lizhou_STT,
  title={Pinhole defect characterization and fault modeling for STT-MRAM testing},
  author={Wu, Lizhou and Rao, Siddharth and Medeiros, Guilherme Cardoso and Taouil, Mottaqiallah and Marinissen, Erik Jan and Yasin, Farrukh and Couet, Sebastien and Hamdioui, Said and Kar, Gouri Sankar},
  booktitle={2019 IEEE European Test Symposium (ETS)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@article{Dirk's_device,
  title={Phase-change and redox-based resistive switching memories},
  author={Wouters, Dirk J and Waser, Rainer and Wuttig, Matthias},
  journal={Proceedings of the IEEE},
  volume={103},
  number={8},
  pages={1274--1288},
  year={2015},
  publisher={IEEE}
}


@article{NN7,
  title={Analyses of a 1-layer neuromorphic network using memristive devices with non-continuous resistance levels},
  author={Siemon, A and Ferch, S and Heittmann, A and Waser, R and Wouters, DJ and Menzel, S},
  journal={APL Materials},
  volume={7},
  number={9},
  pages={091110},
  year={2019},
  publisher={AIP Publishing LLC}
}

@article{siemon2019stateful,
  title={Stateful Three-Input Logic with Memristive Switches},
  author={Siemon, A and Drabinski, R and Schultis, MJ and Hu, X and Linn, E and Heittmann, A and Waser, R and Querlioz, D and Menzel, S and Friedman, JS},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--13},
  year={2019},
  publisher={Nature Publishing Group}
}

@inproceedings{siemon2019memristive,
  title={Memristive Device Modeling and Circuit Design Exploration for Computation-in-Memory},
  author={Siemon, Anne and Wouters, Dirk and Hamdioui, Said and Menzel, Stephan},
  booktitle={2019 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}

@article{siemon2019sklansky,
  title={Sklansky tree adder realization in 1S1R resistive switching memory architecture},
  author={Siemon, Anne and Menzel, Stephan and Bhattacharjee, Debjyoti and Waser, Rainer and Chattopadhyay, Anupam and Linn, Eike},
  journal={The European Physical Journal Special Topics},
  volume={228},
  number={10},
  pages={2269--2285},
  year={2019},
  publisher={Springer}
}

@article{siemon2015realization,
  title={Realization of Boolean Logic Functionality Using Redox-Based Memristive Devices},
  author={Siemon, Anne and Breuer, Thomas and Aslam, Nabeel and Ferch, Sebastian and Kim, Wonjoo and van den Hurk, Jan and Rana, Vikas and Hoffmann-Eifert, Susanne and Waser, Rainer and Menzel, Stephan and others},
  journal={Advanced functional materials},
  volume={25},
  number={40},
  pages={6414--6423},
  year={2015},
  publisher={Wiley Online Library}
}

@inproceedings{siemon2015memory,
  title={In-memory adder functionality in 1S1R arrays},
  author={Siemon, Anne and Menzel, Stephan and Chattopadhyay, Anupam and Waser, Rainer and Linn, Eike},
  booktitle={2015 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1338--1341},
  year={2015},
  organization={IEEE}
}



@inproceedings{Mahdi,
  title={{Efficient Organization of Digital Periphery to Support Integer Datatype for Memristor-Based CIM}},
  author={Zahedi, Mahdi and Mayahinia, Mahta and Lebdeh, Muath Abu and Wong, Stephan and Hamdioui, Said},
  booktitle={2020 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={216--221},
  year={2020},
  organization={IEEE}
}

@inproceedings{Mahdi_arch,
  title={{Tile Architecture and Hardware Implementation for Computation-in-Memory}},
  author={Zahedi, Mahdi and van Duijnen, Remon and Wong, Stephan and Hamdioui, Said},
  booktitle={2021 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={108--113},
  year={2021},
  organization={IEEE}
}

@inproceedings{Andi,
  title={TC-CIM: Empowering Tensor Comprehensions for Computing-In-Memory},
  author={Drebes, Andi and Chelini, Lorenzo and Zinenko, Oleksandr and Cohen, Albert and Corporaal, Henk and Grosser, Tobias and Vadivel, Kanishkan and Vasilache, Nicolas},
  booktitle={IMPACT 2020-10th International Workshop on Polyhedral Compilation Techniques},
  year={2020}
}

@inproceedings{pipelayer,
  title={{Pipelayer: A Pipelined ReRAM-Based Accelerator for Deep Learning}},
  author={Song, Linghao and Qian, Xuehai and Li, Hai and Chen, Yiran},
  booktitle={2017 IEEE International Symposium on High Performance Computer Architecture (HPCA)},
  pages={541--552},
  year={2017},
  organization={IEEE}
}
@article{Nature_reprogrammable_memristor,
  title={{A fully integrated reprogrammable memristor--CMOS system for efficient multiply--accumulate operations}},
  author={Cai, Fuxi and Correll, Justin M and Lee, Seung Hwan and Lim, Yong and Bothra, Vishishtha and Zhang, Zhengya and Flynn, Michael P and Lu, Wei D},
  journal={Nature Electronics},
  volume={2},
  number={7},
  pages={290--299},
  year={2019},
  publisher={Nature Publishing Group}
  }
  
  @article{Nature_hardware_implemented,
  title={Fully hardware-implemented memristor convolutional neural network},
  author={Yao, Peng and Wu, Huaqiang and Gao, Bin and Tang, Jianshi and Zhang, Qingtian and Zhang, Wenqiang and Yang, J Joshua and Qian, He},
  journal={Nature},
  volume={577},
  number={7792},
  pages={641--646},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{bengel2020variability,
  title={{Variability-Aware Modeling of Filamentary Oxide-Based Bipolar Resistive Switching Cells Using SPICE Level Compact Models}},
  author={Bengel, Christopher and Siemon, Anne and C{\"u}ppers, Felix and Hoffmann-Eifert, Susanne and Hardtdegen, Alexander and von Witzleben, Moritz and Hellmich, Lena and Waser, Rainer and Menzel, Stephan},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={67},
  number={12},
  pages={4618--4630},
  year={2020},
  publisher={IEEE}
}

@article{le2020overview,
  title={An overview of phase-change memory device physics},
  author={Le Gallo, Manuel and Sebastian, Abu},
  journal={Journal of Physics D: Applied Physics},
  volume={53},
  number={21},
  pages={213002},
  year={2020},
  publisher={IOP Publishing}
}

@inproceedings{floatpim,
  title={{FloatPIM: In-memory Acceleration of Deep Neural Network Training with High Precision}},
  author={Imani, Mohsen and Gupta, Saransh and Kim, Yeseong and Rosing, Tajana},
  booktitle={2019 ACM/IEEE 46th Annual International Symposium on Computer Architecture (ISCA)},
  pages={802--815},
  year={2019},
  organization={IEEE}
}

@inproceedings{Intel_ReRAM,
  title={{Non-volatile RRAM embedded into 22FFL FinFET technology}},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={2019 Symposium on VLSI Technology},
  pages={T230--T231},
  year={2019},
  organization={IEEE}
}

@article{endurance_PCM,
 author = {Rashidi, Saeed and Jalili, Majid and Sarbazi-Azad, Hamid},
 title = {{A Survey on PCM Lifetime Enhancement Schemes}},
 journal = {ACM Comput. Surv.},
 issue_date = {September 2019},
 volume = {52},
 number = {4},
 month = aug,
 year = {2019},
 issn = {0360-0300},
 pages = {76:1--76:38},
 articleno = {76},
 numpages = {38},
 url = {http://doi.acm.org/10.1145/3332257},
 doi = {10.1145/3332257},
 acmid = {3332257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Stuck-at faults, Wear-Leveling, approximate memory, cache management, hard failures, resistance drift},
} 

@article{VGG,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@article{database,
  title={{In-Memory Database Query}},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  volume={2},
  number={12},
  pages={2000141},
  year={2020},
  publisher={Wiley Online Library}
}

@inproceedings{graphR,
  title={GraphR: Accelerating graph processing using ReRAM},
  author={Song, Linghao and Zhuo, Youwei and Qian, Xuehai and Li, Hai and Chen, Yiran},
  booktitle={2018 IEEE International Symposium on High Performance Computer Architecture (HPCA)},
  pages={531--543},
  year={2018},
  organization={IEEE}
}

@article{kraken,
  title={Kraken: ultrafast metagenomic sequence classification using exact alignments},
  author={Wood, Derrick E and Salzberg, Steven L},
  journal={Genome biology},
  volume={15},
  number={3},
  pages={1--12},
  year={2014},
  publisher={BioMed Central}
}

@article{bio_implementation,
  title={Low-power portable devices for metagenomics analysis: Fog computing makes bioinformatics ready for the Internet of Things},
  author={Merelli, Ivan and Morganti, Lucia and Corni, Elena and Pellegrino, Carmelo and Cesini, Daniele and Roverelli, Luca and Zereik, Gabriele and D’Agostino, Daniele},
  journal={Future Generation Computer Systems},
  volume={88},
  pages={467--478},
  year={2018},
  publisher={Elsevier}
}

@article{LSTM,
  title={Long short-term memory networks in memristor crossbar arrays},
  author={Li, Can and Wang, Zhongrui and Rao, Mingyi and Belkin, Daniel and Song, Wenhao and Jiang, Hao and Yan, Peng and Li, Yunning and Lin, Peng and Hu, Miao and others},
  journal={Nature Machine Intelligence},
  volume={1},
  number={1},
  pages={49--57},
  year={2019},
  publisher={Nature Publishing Group}
}

@article{HDC,
  title={In-memory hyperdimensional computing},
  author={Karunaratne, Geethan and Le Gallo, Manuel and Cherubini, Giovanni and Benini, Luca and Rahimi, Abbas and Sebastian, Abu},
  journal={Nature Electronics},
  volume={3},
  number={6},
  pages={327--337},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{Onur,
  title={Enabling the adoption of processing-in-memory: Challenges, mechanisms, future research directions},
  author={Ghose, Saugata and Hsieh, Kevin and Boroumand, Amirali and Ausavarungnirun, Rachata and Mutlu, Onur},
  journal={arXiv preprint arXiv:1802.00320},
  year={2018}
}

@article{Abhairaj,
  title={{SRIF: Scalable and Reliable Integrate and Fire Circuit ADC for Memristor-Based CIM Architectures}},
  author={Singh, Abhairaj and Lebdeh, Muath Abu and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Joshi, Rajiv V and Hamdioui, Said},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={68},
  number={5},
  pages={1917--1930},
  year={2021},
  publisher={IEEE}
}


@inproceedings{512Crossbar,
  title={A 16Mb dual-mode ReRAM macro with sub-14ns computing-in-memory and memory functions enabled by self-write termination scheme},
  author={Chen, Wei-Hao and Lin, Wen-Jang and Lai, Li-Ya and Li, Shuangchen and Hsu, Chien-Hua and Lin, Huan-Ting and Lee, Heng-Yuan and Su, Jian-Wei and Xie, Yuan and Sheu, Shyh-Shyuan and others},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={28--2},
  year={2017},
  organization={IEEE}
}

@inproceedings{IBM_512_crossbar,
  title={Fully on-chip MAC at 14nm enabled by accurate row-wise programming of PCM-based weights and parallel vector-transport in duration-format},
  author={Narayanan, P and Ambrogio, S and Okazaki, A and Hosokawa, K and Tsai, H and Nomura, A and Yasuda, T and Mackin, C and Lewis, SC and Friz, A and others},
  booktitle={2021 Symposium on VLSI Technology},
  pages={1--2},
  year={2021},
  organization={IEEE}
}

@article{1024_nature,
  title={Efficient and self-adaptive in-situ learning in multilayer memristor neural networks},
  author={Li, Can and Belkin, Daniel and Li, Yunning and Yan, Peng and Hu, Miao and Ge, Ning and Jiang, Hao and Montgomery, Eric and Lin, Peng and Wang, Zhongrui and others},
  journal={Nature communications},
  volume={9},
  number={1},
  pages={1--8},
  year={2018},
  publisher={Nature Publishing Group}
}

@article{2019memristor1024,
  title={Memristor crossbar array for binarized neural networks},
  author={Kim, Yong and Jeong, Won Hee and Tran, Son Bao and Woo, Hyo Cheon and Kim, Jihun and Hwang, Cheol Seong and Min, Kyeong-Sik and Choi, Byung Joon},
  journal={AIP Advances},
  volume={9},
  number={4},
  pages={045131},
  year={2019},
  publisher={AIP Publishing LLC}
}

@inproceedings{CNP,
  title={Cnp: An fpga-based processor for convolutional networks},
  author={Farabet, Cl{\'e}ment and Poulet, Cyril and Han, Jefferson Y and LeCun, Yann},
  booktitle={2009 International Conference on Field Programmable Logic and Applications},
  pages={32--37},
  year={2009},
  organization={IEEE}
}

@article{DNN_language,
  title={A survey of the usages of deep learning for natural language processing},
  author={Otter, Daniel W and Medina, Julian R and Kalita, Jugal K},
  journal={IEEE transactions on neural networks and learning systems},
  volume={32},
  number={2},
  pages={604--624},
  year={2020},
  publisher={IEEE}
}
@article{DNN_object,
  title={Convolutional neural network: a review of models, methodologies and applications to object detection},
  author={Dhillon, Anamika and Verma, Gyanendra K},
  journal={Progress in Artificial Intelligence},
  volume={9},
  number={2},
  pages={85--112},
  year={2020},
  publisher={Springer}
}

@article{DNN_image1,
  title={Development of convolutional neural network and its application in image classification: a survey},
  author={Wang, Wei and Yang, Yujing and Wang, Xin and Wang, Weizheng and Li, Ji},
  journal={Optical Engineering},
  volume={58},
  number={4},
  pages={040901},
  year={2019},
  publisher={International Society for Optics and Photonics}
}

@article{DNN_image2,
  title={A survey of image classification methods and techniques for improving classification performance},
  author={Lu, Dengsheng and Weng, Qihao},
  journal={International journal of Remote sensing},
  volume={28},
  number={5},
  pages={823--870},
  year={2007},
  publisher={Taylor \& Francis}
}



@article{mishra2017wrpn,
  title={{WRPN: Wide reduced-precision networks}},
  author={Mishra, Asit and Nurvitadhi, Eriko and Cook, Jeffrey J and Marr, Debbie},
  journal={arXiv preprint arXiv:1709.01134},
  year={2017}
}

@inproceedings{shen2019searching-IncreasingtheChannelNumberinfeatureMapsBNNs,
  title={Searching for accurate binary neural architectures},
  author={Shen, Mingzhu and Han, Kai and Xu, Chunjing and Wang, Yunhe},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision Workshops},
  pages={0--0},
  year={2019}
}

@article{lin2017towards-TowardsAccurateBNN,
  title={{Towards accurate binary convolutional neural network}},
  author={Lin, Xiaofan and Zhao, Cong and Pan, Wei},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}



@inproceedings{gu2019bayesian-BayesianOptimized1bitCNN,
  title={Bayesian optimized 1-bit cnns},
  author={Gu, Jiaxin and Zhao, Junhe and Jiang, Xiaolong and Zhang, Baochang and Liu, Jianzhuang and Guo, Guodong and Ji, Rongrong},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={4909--4917},
  year={2019}
}




@inproceedings{bethge2019binarydensenet,
  title={Binarydensenet: developing an architecture for binary neural networks},
  author={Bethge, Joseph and Yang, Haojin and Bornstein, Marvin and Meinel, Christoph},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision Workshops},
  pages={0--0},
  year={2019}
}


@inproceedings{hu2018hashing-bnn_quantize-MahdiBCIM8,
  title={From hashing to cnns: Training binary weight networks via hashing},
  author={Hu, Qinghao and Wang, Peisong and Cheng, Jian},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={32},
  number={1},
  year={2018}
}

@inproceedings{faraone2018syq-bnn_quantize2-MahdiBCIM9,
  title={Syq: Learning symmetric quantization for efficient deep neural networks},
  author={Faraone, Julian and Fraser, Nicholas and Blott, Michaela and Leong, Philip HW},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4300--4309},
  year={2018}
}



@article{hou2016loss-bnn_loss2-MahdiBCIM11,
  title={Loss-aware binarization of deep networks},
  author={Hou, Lu and Yao, Quanming and Kwok, James T},
  journal={arXiv preprint arXiv:1611.01600},
  year={2016}
}

@inproceedings{liu2019circulant-gradient1-MahdiBCIM12,
  title={Circulant binary convolutional networks: Enhancing the performance of 1-bit dcnns with circulant back propagation},
  author={Liu, Chunlei and Ding, Wenrui and Xia, Xin and Zhang, Baochang and Gu, Jiaxin and Liu, Jianzhuang and Ji, Rongrong and Doermann, David},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={2691--2699},
  year={2019}
}
@article{darabi2018bnn+-gradient2+-MahdiBCIM13,
  title={Bnn+: Improved binary network training},
  author={Darabi, Sajad and Belbahri, Mouloud and Courbariaux, Matthieu and Nia, Vahid Partovi},
  year={2018}
}

@article{BNN_impl1,
title = {FP-BNN: Binarized neural network on FPGA},
journal = {Neurocomputing},
volume = {275},
pages = {1072-1086},
year = {2018},
issn = {0925-2312},
doi = {https://doi.org/10.1016/j.neucom.2017.09.046},
url = {https://www.sciencedirect.com/science/article/pii/S0925231217315655},
author = {Shuang Liang and Shouyi Yin and Leibo Liu and Wayne Luk and Shaojun Wei},
keywords = {Binarized neural network, Hardware accelerator, FPGA},
}
@article{BNN_impl2,
  title={Towards fast and energy-efficient binarized neural network inference on fpga},
  author={Fu, Cheng and Zhu, Shilin and Su, Hao and Lee, Ching-En and Zhao, Jishen},
  journal={arXiv preprint arXiv:1810.02068},
  year={2018}
}
@inproceedings{BNN_impl3,
  title={Bmxnet: An open-source binary neural network implementation based on mxnet},
  author={Yang, Haojin and Fritzsche, Martin and Bartz, Christian and Meinel, Christoph},
  booktitle={Proceedings of the 25th ACM international conference on Multimedia},
  pages={1209--1212},
  year={2017}
}



@article{chen2021highly-highly_parallel_NN-MahdiBCIM18,
  title={Highly parallelized memristive binary neural network},
  author={Chen, Jiadong and Wen, Shiping and Shi, Kaibo and Yang, Yin},
  journal={Neural Networks},
  volume={144},
  pages={565--572},
  year={2021},
  publisher={Elsevier}
}

@article{huang2021memristor-configurable_neurons-MahdiBCIM20,
  title={{Memristor based binary convolutional neural network architecture with configurable neurons}},
  author={Huang, Lixing and Diao, Jietao and Nie, Hongshan and Wang, Wei and Li, Zhiwei and Li, Qingjiang and Liu, Haijun},
  journal={Frontiers in neuroscience},
  volume={15},
  pages={328},
  year={2021},
  publisher={Frontiers}
}



@inproceedings{bocquet2018memory-DigitalBiologicallyConferenceVersion,
  title={{In-memory and error-immune differential RRAM implementation of binarized deep neural networks}},
  author={Bocquet, Marc and Hirztlin, Tifenn and Klein, J-O and Nowak, Etienne and Vianello, Elisa and Portal, J-M and Querlioz, Damien},
  booktitle={2018 IEEE International Electron Devices Meeting (IEDM)},
  pages={20--6},
  year={2018},
  organization={IEEE}
}



@inproceedings{tang2017binary-BCNN_RRAM-MahdiBCIM19,
  title={Binary convolutional neural network on RRAM},
  author={Tang, Tianqi and Xia, Lixue and Li, Boxun and Wang, Yu and Yang, Huazhong},
  booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
  pages={782--787},
  year={2017},
  organization={IEEE}
}



@INPROCEEDINGS{Said_app,
  author={Hamdioui, Said and Du Nguyen, Hoang Anh and Taouil, Mottaqiallah and Sebastian, Abu and Gallo, Manuel Le and Pande, Sandeep and Schaafsma, Siebren and Catthoor, Francky and Das, Shidhartha and Redondo, Fernando G. and Karunaratne, G. and Rahimi, Abbas and Benini, Luca},
  booktitle={2019 Design, Automation   Test in Europe Conference   Exhibition (DATE)}, 
  title={Applications of Computation-In-Memory Architectures based on Memristive Devices}, 
  year={2019},
  volume={},
  number={},
  pages={486-491},
  doi={10.23919/DATE.2019.8715020}}
  
  @inproceedings{RRAM_intel,
  title={Non-volatile RRAM embedded into 22FFL FinFET technology},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={2019 Symposium on VLSI Technology},
  pages={T230--T231},
  year={2019},
  organization={IEEE}
}

@article{courbariaux2015binaryconnect-binaryconnect-MahdiBCIM27,
  title={{Binaryconnect: Training deep neural networks with binary weights during propagations}},
  author={Courbariaux, Matthieu and Bengio, Yoshua and David, Jean-Pierre},
  journal={Advances in neural information processing systems},
  volume={28},
  year={2015}
}

@article{hubara2016binarized,
  title={{Binarized neural networks}},
  author={Hubara, Itay and Courbariaux, Matthieu and Soudry, Daniel and El-Yaniv, Ran and Bengio, Yoshua},
  journal={Advances in neural information processing systems},
  volume={29},
  year={2016}
}

@article{zhou2020massive,
  title={{Massive maritime path planning: A contextual online learning approach}},
  author={Zhou, Pan and Zhao, Weiguang and Li, Jianghui and Li, Ang and Du, Wei and Wen, Shiping},
  journal={IEEE Transactions on Cybernetics},
  year={2020},
  publisher={IEEE}
}

@article{bethge2020meliusnet,
  title={{Meliusnet: Can binary neural networks achieve mobilenet-level accuracy?}},
  author={Bethge, Joseph and Bartz, Christian and Yang, Haojin and Chen, Ying and Meinel, Christoph},
  journal={arXiv preprint arXiv:2001.05936},
  year={2020}
}

@article{review_BNN,
  title={A comprehensive review of Binary Neural Network},
  author={Yuan, Chunyu and Agaian, Sos S},
  journal={arXiv preprint arXiv:2110.06804},
  year={2021}
}

@article{VMM,
  title={Memristor-based analog computation and neural network classification with a dot product engine},
  author={Hu, Miao and Graves, Catherine E and Li, Can and Li, Yunning and Ge, Ning and Montgomery, Eric and Davila, Noraica and Jiang, Hao and Williams, R Stanley and Yang, J Joshua and others},
  journal={Advanced Materials},
  volume={30},
  number={9},
  pages={1705914},
  year={2018},
  publisher={Wiley Online Library}
}
@article{10by10BNN,
  title={Memristor crossbar array for binarized neural networks},
  author={Kim, Yong and Jeong, Won Hee and Tran, Son Bao and Woo, Hyo Cheon and Kim, Jihun and Hwang, Cheol Seong and Min, Kyeong-Sik and Choi, Byung Joon},
  journal={AIP Advances},
  volume={9},
  number={4},
  pages={045131},
  year={2019},
  publisher={AIP Publishing LLC}
}

@article{BNN_more_active_row,
  title={Maximizing Parallel Activation of Word-Lines in MRAM-Based Binary Neural Network Accelerators},
  author={Ahn, Daehyun and Oh, Hyunmyung and Kim, Hyungjun and Kim, Yulhwa and Kim, Jae-Joon},
  journal={IEEE Access},
  volume={9},
  pages={141961--141969},
  year={2021},
  publisher={IEEE}
}




@article{van2018memristor-sneak_current_effect-27ofHighlyRobust,
  title={Memristor binarized neural networks},
  author={Van Pham, Khoa and Van Nguyen, Tien and Tran, Son Bao and Nam, Hyunkyung and Lee, Mi Jung and Choi, Byung Joon and Truong, Son Ngoc and Min, K},
  journal={J. Semicond. Technol. Sci},
  volume={18},
  number={5},
  pages={568--588},
  year={2018}
}



@article{zhang2019memory-DesignofHighRobustness6,
  title={An in-memory-computing dnn achieving 700 tops/w and 6 tops/mm 2 in 130-nm cmos},
  author={Zhang, Jintao and Verma, Naveen},
  journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
  volume={9},
  number={2},
  pages={358--366},
  year={2019},
  publisher={IEEE}
}

@article{samiee2019low-DesignofHighRobustness7,
  title={Low-energy acceleration of binarized convolutional neural networks using a spin Hall effect based logic-in-memory architecture},
  author={Samiee, Ashkan and Borulkar, Payal and DeMara, Ronald F and Zhao, Peiyi and Bai, Yu},
  journal={IEEE Transactions on Emerging Topics in Computing},
  volume={9},
  number={2},
  pages={928--940},
  year={2019},
  publisher={IEEE}
}

@article{huang2019hardware-DesignofHighRobustness8,
  title={{Hardware implementation of RRAM based binarized neural networks}},
  author={Huang, Peng and Zhou, Zheng and Zhang, Yizhou and Xiang, Yachen and Han, Runze and Liu, Lifeng and Liu, Xiaoyan and Kang, Jinfeng},
  journal={APL Materials},
  volume={7},
  number={8},
  pages={081105},
  year={2019},
  publisher={AIP Publishing LLC}
}


@article{truong2014new-sneak_current_effect-28ofHighlyRobust,
  title={{New memristor-based crossbar array architecture with 50-\% area reduction and 48-\% power saving for matrix-vector multiplication of analog neuromorphic computing}},
  author={Truong, Son Ngoc and Min, Kyeong-Sik},
  journal={JSTS: Journal of Semiconductor Technology and Science},
  volume={14},
  number={3},
  pages={356--363},
  year={2014},
  publisher={The Institute of Electronics and Information Engineers}
}

@inproceedings{scouting,
  title={Scouting logic: A novel memristor-based logic design for resistive computing},
  author={Xie, Lei and Du Nguyen, Hoang Anh and Yu, Jintao and Kaichouhi, Ali and Taouil, Mottaqiallah and AlFailakawi, Mohammad and Hamdioui, Said},
  booktitle={2017 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={176--181},
  year={2017},
  organization={IEEE}
}
@article{database,
  title={In-Memory Database Query},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  volume={2},
  number={12},
  pages={2000141},
  year={2020},
  publisher={Wiley Online Library}
}

@article{mahdi_mnemosene,
  title={MNEMOSENE: Tile Architecture and Simulator for Memristor-based Computation-in-memory},
  author={Zahedi, Mahdi and Lebdeh, Muah Abu and Bengel, Christopher and Wouters, Dirk and Menzel, Stephan and Le Gallo, Manuel and Sebastian, Abu and Wong, Stephan and Hamdioui, Said},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={18},
  number={3},
  pages={1--24},
  year={2022},
  publisher={ACM New York, NY}
}
















@article{bethge2019back-BacktoSimplicity,
  title={Back to simplicity: How to train accurate bnns from scratch?},
  author={Bethge, Joseph and Yang, Haojin and Bornstein, Marvin and Meinel, Christoph},
  journal={arXiv preprint arXiv:1906.08637},
  year={2019}
}

@article{lecun1998gradient-MNISTinPrime,
  title={Gradient-based learning applied to document recognition},
  author={LeCun, Yann and Bottou, L{\'e}on and Bengio, Yoshua and Haffner, Patrick},
  journal={Proceedings of the IEEE},
  volume={86},
  number={11},
  pages={2278--2324},
  year={1998},
  publisher={Ieee}
}


@PhDThesis{	  zhao2014improving-PCMSTTMRAMPhDThesis,
  title		= {{Improving Phase Change Memory (PCM) and
		  Spin-Torque-Transfer Magnetic-RAM (STT-MRAM) as
		  Next-Generation Memories: A Circuit Perspective}},
  author	= {Zhao, Bo},
  year		= {2014},
  school	= {University of Pittsburgh}
}






@article{gong2018signal-deviceVariability-IBMOPCM21,
  title={Signal and noise extraction from analog memory elements for neuromorphic computing},
  author={Gong, Nanbo and Id{\'e}, T and Kim, S and Boybat, Irem and Sebastian, Abu and Narayanan, V and Ando, Takashi},
  journal={Nature communications},
  volume={9},
  number={1},
  pages={1--8},
  year={2018},
  publisher={Nature Publishing Group}
}







@inproceedings{kim2013phase-PCMDrift-IBMOPCM25,
  title={A phase change memory cell with metallic surfactant layer as a resistance drift stabilizer},
  author={Kim, S and Sosa, N and BrightSky, M and Mori, D and Kim, W and Zhu, Y and Suu, K and Lam, C},
  booktitle={2013 IEEE International Electron Devices Meeting},
  pages={30--7},
  year={2013},
  organization={IEEE}
}

@article{peserico2022integrated,
  title={Integrated Photonic Tensor Processing Unit for a Matrix Multiply: a Review},
  author={Peserico, Nicola and Shastri, Bhavin J and Sorger, Volker J},
  journal={arXiv preprint arXiv:2211.01476},
  year={2022}
}

@inproceedings{cardoso2023towards,
  title={Towards a Robust Multiply-Accumulate Cell in Photonics using Phase-Change Materials},
  author={Cardoso, Raphael and others},
  booktitle = {2023 Design, Automation and Test in Europe Conference (DATE)},
  year={2023},
  note={\textit{In press}}
}







%%%%%%%%%%%%%%%%% Copy on 03 September 2023
%%%%%%%%%%%%%%%%%%%%%%% Lightspeed BNN References

@inproceedings{zrounba2021exploration,
  title={{Exploration of the optical behavior of phase-change materials integrated in silicon photonics platforms}},
  author={Zrounba, Clement and Cueff, S{\'e}bastien and Le Beux, Sebastien and O’Connor, Ian and Pavanello, Fabio},
  booktitle={Europe-EQEC},
  year={2021},
}


@article{zahedi2023efficient-signedarithmeticmultiplicationMahdi,
  title={Efficient Signed Arithmetic Multiplication on Memristor-Based Crossbar},
  author={Zahedi, Mahdi and Shahroodi, Taha and Wong, Stephan and Hamdioui, Said},
  journal={IEEE Access},
  volume={11},
  pages={33964--33978},
  year={2023},
  publisher={IEEE}
}


@inproceedings{zahedi2023SparseMEM,
  title={{SparseMEM: Energy-efficient Design for In-memory Sparse-based Graph Processing}},
  author={Zahedi, Mahdi and Custers, Geert and Shahroodi, Taha and  Gaydadjiev, Georgi and Wong, Stephan and Hamdioui, Said},
  booktitle={DATE},
  year={2023},

}

@article{firtina2022aphmm,
  title={{ApHMM: Accelerating profile hidden markov models for fast and energy-efficient genome analysis}},
  author={Firtina, Can and Pillai, Kamlesh and Kalsi, Gurpreet S and Suresh, Bharathwaj and Cali, Damla Senol and Kim, Jeremie and Shahroodi, Taha and Cavlak, Meryem Banu and Lindegger, Joel and Alser, Mohammed and others},
  journal={arXiv preprint arXiv:2207.09765},
  year={2022}
}

@inproceedings{zahedi2022system-MahdiVLSISOC2022,
  title={{System Design for Computation-in-Memory: From Primitive to Complex Functions}},
  author={Zahedi, Mahdi and Shahroodi, Taha and Custers, Geert and Singh, Abhairaj and Wong, Stephan and Hamdioui, Said},
  booktitle={VLSI-SoC},
  year={2022},
}


@inproceedings{wada2020full-EDFAPumpRafaelCalc5,
  title={{Full C-band and power efficient coupled-multi-core fiber amplifier}},
  author={Wada, Masaki and Sakamoto, Taiji and Aozasa, Shinichi and Imada, Ryota and Yamamoto, Takashi and Nakajima, Kazuhide},
  booktitle={OFC},
  year={2020},
}


@article{narayan2020prowaves-TIAPower,
  title={{PROWAVES: Proactive runtime wavelength selection for energy-efficient photonic NoCs}},
  author={Narayan, Aditya and Thonnart, Yvain and Vivet, Pascal and Coskun, Ayse K},
  journal={TCAD},
  year={2020},
}

@article{moazeni201740-ODAC_Microresonator,
  title={{A 40-Gb/s PAM-4 transmitter based on a ring-resonator optical DAC in 45-nm SOI CMOS}},
  author={Moazeni, Sajjad and Lin, Sen and Wade, Mark and Alloatti, Luca and Ram, Rajeev J and Popovi{\'c}, Milo{\v{s}} and Stojanovi{\'c}, Vladimir},
  journal={JSSC},
  year={2017},
}



@article{shen2017deep-SingleLightFrequency,
  title={Deep learning with coherent nanophotonic circuits},
  author={Shen, Yichen and Harris, Nicholas C and Skirlo, Scott and Prabhu, Mihika and Baehr-Jones, Tom and Hochberg, Michael and Sun, Xin and Zhao, Shijie and Larochelle, Hugo and Englund, Dirk and others},
  journal={Nature photonics},
  volume={11},
  number={7},
  pages={441--446},
  year={2017},
  publisher={Nature Publishing Group UK London}
}

@article{sturm2022scalable-DanOPCMDualCoreDATE2023,
  title={Scalable Coherent Optical Crossbar Architecture using PCM for AI Acceleration},
  author={Sturm, Daniel and Moazeni, Sajjad},
  journal={arXiv preprint arXiv:2210.10851},
  year={2022}
}



@article{ambrogio2016unsupervised-1t1rPCM1,
  title={Unsupervised learning by spike timing dependent plasticity in phase change memory (PCM) synapses},
  author={Ambrogio, Stefano and Ciocchini, Nicola and Laudato, Mario and Milo, Valerio and Pirovano, Agostino and Fantini, Paolo and Ielmini, Daniele},
  journal={Frontiers in neuroscience},
  year={2016},
}

@inproceedings{liu202033-1t1rReRAMwithADC1,
  title={{33.2 A fully integrated analog ReRAM based 78.4 TOPS/W compute-in-memory chip with fully parallel MAC computing}},
  author={Liu, Qi and Gao, Bin and Yao, Peng and Wu, Dong and Chen, Junren and Pang, Yachuan and Zhang, Wenqiang and Liao, Yan and Xue, Cheng-Xin and Chen, Wei-Hao and others},
  booktitle={ISSCC},
  year={2020},
}

@inproceedings{chou2018n40-CSLBLWLandSL,
  title={An N40 256K$\times$ 44 embedded RRAM macro with SL-precharge SA and low-voltage current limiter to improve read and write performance},
  author={Chou, Chung-Cheng and Lin, Zheng-Jun and Tseng, Pei-Ling and Li, Chih-Feng and Chang, Chih-Yang and Chen, Wei-Chi and Chih, Yu-Der and Chang, Tsung-Yung Jonathan},
  booktitle={ISSCC},
  year={2018},
}


@article{zhang2019miniature-IBMOPCM65,
  title={{Miniature multilevel optical memristive switch using phase change material}},
  author={Zhang, Hanyu and Zhou, Linjie and Lu, Liangjun and Xu, Jian and Wang, Ningning and Hu, Hao and Rahman, BM Azizur and Zhou, Zhiping and Chen, Jianping},
  journal={ACS Photonics},
  year={2019},
}


@inproceedings{zhan2016oscar,
  title={{OSCAR: Orchestrating STT-RAM cache traffic for heterogeneous CPU-GPU architectures}},
  author={Zhan, Jia and Kay{\i}ran, Onur and Loh, Gabriel H and Das, Chita R and Xie, Yuan},
  booktitle={MICRO},
  year={2016},
}


@inproceedings{nurvitadhi2016accelerating-BNNGPUCPUASICFPGA,
  title={{Accelerating binarized neural networks: Comparison of FPGA, CPU, GPU, and ASIC}},
  author={Nurvitadhi, Eriko and Sheffield, David and Sim, Jaewoong and Mishra, Asit and Venkatesh, Ganesh and Marr, Debbie},
  booktitle={FPT},
  year={2016},
}


@inproceedings{chen2020phonebit-BNNGPU,
  title={Phonebit: Efficient gpu-accelerated binary neural network inference engine for mobile phones},
  author={Chen, Gang and He, Shengyu and Meng, Haitao and Huang, Kai},
  booktitle={DATE},
  year={2020},
}


@inproceedings{liu2018processing,
  title={Processing-in-memory for energy-efficient neural network training: A heterogeneous approach},
  author={Liu, Jiawen and Zhao, Hengyu and Ogleari, Matheus A and Li, Dong and Zhao, Jishen},
  booktitle={MICRO},
  year={2018},
}

@inproceedings{draper2002architecture-DIVAPIM-BeforeScouting3,
  title={The architecture of the DIVA processing-in-memory chip},
  author={Draper, Jeff and Chame, Jacqueline and Hall, Mary and Steele, Craig and Barrett, Tim and LaCoss, Jeff and Granacki, John and Shin, Jaewook and Chen, Chun and Kang, Chang Woo and others},
  booktitle={ICS},
  year={2002}
}

@article{gokhale1995processing-TerasysPIM-BeforeScouting2,
  title={Processing in memory: The Terasys massively parallel PIM array},
  author={Gokhale, Maya and Holmes, Bill and Iobst, Ken},
  journal={Computer},
  year={1995},
}

@article{stone1970logic-logicInMemory-BeforeScouting1,
  title={A logic-in-memory computer},
  author={Stone, Harold S},
  journal={TC},
  year={1970},
}

@inproceedings{zhang2014top-TOPPIM-BeforeScouting4,
  title={TOP-PIM: Throughput-oriented programmable processing in memory},
  author={Zhang, Dongping and Jayasena, Nuwan and Lyashevsky, Alexander and Greathouse, Joseph L and Xu, Lifan and Ignatowski, Michael},
  booktitle={HPDC},
  year={2014}
}


@article{shukla2018scalable-75ofNNisVMM,
  title={{A scalable multi-TeraOPS core for AI training and inference}},
  author={Shukla, Sunil and Fleischer, Bruce and Ziegler, Matthew and Silberman, Joel and Oh, Jinwook and Srinivasan, Vijayalakshmi and Choi, Jungwook and Mueller, Silvia and Agrawal, Ankur and Babinsky, Tina and others},
  journal={ISSC},
  year={2018},
}

@article{polster2016efficiency-powerRaphaelCalc1,
  title={{Efficiency optimization of silicon photonic links in 65-nm CMOS and 28-nm FDSOI technology nodes}},
  author={Polster, Robert and Thonnart, Yvain and Waltener, Guillaume and Gonzalez, Jose-Luis and Cassan, Eric},
  journal={TVLSI},
  year={2016},
  
}

@inproceedings{cardoso2022energy-powerRaphaelCalc2,
  title={Energy efficient on-chip optical broadcast with partial-absorption photodiodes},
  author={Cardoso, Raphael and Arif, Lubna and Zrounba, Cl{\'e}ment and Pavanello, Fabio and O’Connor, Ian and Vivien, Laurent and Virot, L{\'e}opold and Le Beux, S{\'e}bastien},
  booktitle={NEWCAS},
  year={2022},
}

@inproceedings{ambrosi2018hardware-ISAPUMAAnalogCore,
  title={Hardware-software co-design for an analog-digital accelerator for machine learning},
  author={Ambrosi, Joao and Ankit, Aayush and Antunes, Rodrigo and Chalamalasetti, Sai Rahul and Chatterjee, Soumitra and El Hajj, Izzat and Fachini, Guilherme and Faraboschi, Paolo and Foltin, Martin and Huang, Sitao and others},
  booktitle={ICRC},
  year={2018},
}


@inproceedings{chen2014dadiannao-DaDianNao,
  title={{Dadiannao: A machine-learning supercomputer}},
  author={Chen, Yunji and Luo, Tao and Liu, Shaoli and Zhang, Shijin and He, Liqiang and Wang, Jia and Li, Ling and Chen, Tianshi and Xu, Zhiwei and Sun, Ninghui and others},
  booktitle={MICRO},
  year={2014},
}

@inproceedings{golonzka2019non-ReRAM-MahdiBCIM25,
  title={Non-volatile RRAM embedded into 22FFL FinFET technology},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={VLSI},

  year={2019},
}



@article{sebastian2020memory-PCM-MahdiBCIM26,
  title={{Memory devices and applications for in-memory computing}},
  author={Sebastian, Abu and Le Gallo, Manuel and Khaddam-Aljameh, Riduan and Eleftheriou, Evangelos},
  journal={Nature nanotechnology},
  year={2020},
}

@article{yuan2021comprehensive-BNNReviewBNNinEmbedded-MahdiBCIM6,
  title={A comprehensive review of Binary Neural Network},
  author={Yuan, Chunyu and Agaian, Sos S},
  journal={arXiv preprint arXiv:2110.06804},
  year={2021}
}

@article{qin2020binary-BNNSurveyBNNinEmbedded-MahdiBCIM5,
  title={Binary neural networks: A survey},
  author={Qin, Haotong and Gong, Ruihao and Liu, Xianglong and Bai, Xiao and Song, Jingkuan and Sebe, Nicu},
  journal={Pattern Recognition},
  year={2020},
}


@article{krizhevsky2017imagenet-ObjectRecognition1-XNORNETRef1,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  journal={Communications of the ACM},
  year={2017},
}

@article{simonyan2014very-ObjectRecognition2-XNORNETRef2,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@inproceedings{szegedy2015going-ObjectRecognition3-XNORNETRef3,
  title={Going deeper with convolutions},
  author={Szegedy, Christian and Liu, Wei and Jia, Yangqing and Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich, Andrew},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={1--9},
  year={2015}
}

@inproceedings{he2016deep-ObjectRecognition4-XNORNETRef4,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{girshick2014rich-ObjectDetection1-XNORNETRef5,
  title={Rich feature hierarchies for accurate object detection and semantic segmentation},
  author={Girshick, Ross and Donahue, Jeff and Darrell, Trevor and Malik, Jitendra},
  booktitle={CVPR},
  year={2014}
}


@inproceedings{girshick2015fast-ObjectDetection2-XNORNETRef6,
  title={Fast r-cnn},
  author={Girshick, Ross},
  booktitle={ICCV},
  year={2015}
}

@article{ren2015faster-ObjectDetection3-XNORNETRef7,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  journal={Advances in neural information processing systems},
  volume={28},
  year={2015}
}

@article{tait2022quantifying-PowerHungryPhaseShifters,
  title={{Quantifying Power in Silicon Photonic Neural Networks}},
  author={Tait, Alexander N},
  journal={Physical Review Applied},
  year={2022},
}

@inproceedings{agrawal2017many-IBMOPCM14,
  title={{A many-core architecture for in-memory data processing}},
  author={Agrawal, Sandeep R and Idicula, Sam and Raghavan, Arun and Vlachos, Evangelos and Govindaraju, Venkatraman and Varadarajan, Venkatanathan and Balkesen, Cagri and Giannikis, Georgios and Roth, Charlie and Agarwal, Nipun and others},
  booktitle={MICRO},
  year={2017}
}



@inproceedings{ankit2019puma,
  title={{PUMA: A programmable ultra-efficient memristor-based accelerator for machine learning inference}},
  author={Ankit, Aayush and Hajj, Izzat El and Chalamalasetti, Sai Rahul and Ndu, Geoffrey and Foltin, Martin and Williams, R Stanley and Faraboschi, Paolo and Hwu, Wen-mei W and Strachan, John Paul and Roy, Kaushik and others},
  booktitle={ASPLOS},
  year={2019}
}

@article{chi2016prime,
  title={{PRIME: A novel processing-in-memory architecture for neural network computation in reram-based main memory}},
  author={Chi, Ping and Li, Shuangchen and Xu, Cong and Zhang, Tao and Zhao, Jishen and Liu, Yongpan and Wang, Yu and Xie, Yuan},
  journal={ISCA},
  year={2016},
}


@article{colburn2019optical-IBMOPCM30,
  title={{Optical frontend for a convolutional neural network}},
  author={Colburn, Shane and Chu, Yi and Shilzerman, Eli and Majumdar, Arka},
  journal={Applied optics},
  year={2019},
}


@article{courbariaux2016binarized-introduction_to_BNN-DesignofHighRobustness5,
  title={{Binarized neural networks: Training deep neural networks with weights and activations constrained to +1 or -1}},
  author={Courbariaux, Matthieu and Hubara, Itay and Soudry, Daniel and El-Yaniv, Ran and Bengio, Yoshua},
  journal={arXiv:1602.02830},
  year={2016}
}


@article{feldmann2021parallel-photonicTensorCoreOpticalPCMIBMOPCM,
  title={{Parallel convolutional processing using an integrated photonic tensor core}},
  author={Feldmann, Johannes and Youngblood, Nathan and Karpov, Maxim and Gehring, Helge and Li, Xuan and Stappers, Maik and Le Gallo, Manuel and Fu, Xin and Lukashchuk, Anton and Raja, Arslan Sajid and others},
  journal={Nature},
  year={2021},
}


@article{halawani2019reram-BNN_SA_is_memristor-MahdiBCIM23,
  title={{ReRAM-based in-memory computing for search engine and neural network applications}},
  author={Halawani, Yasmin and Mohammad, Baker and Lebdeh, Muath Abu and Al-Qutayri, Mahmoud and Al-Sarawi, Said F},
  journal={IEEE TETC},
  year={2019},
}


@inproceedings{hamdioui2017memristor,
  title={{Memristor for computing: Myth or reality?}},
  author={Hamdioui, Said and Kvatinsky, Shahar and Cauwenberghs, Gert and Xie, Lei and Wald, Nimrod and Joshi, Siddharth and Elsayed, Hesham Mostafa and Corporaal, Henk and Bertels, Koen},
  booktitle={DATE},
  year={2017},
}

@article{hamerly2019large-IBMOPCM27,
  title={{Large-scale optical neural networks based on photoelectric multiplication}},
  author={Hamerly, Ryan and Bernstein, Liane and Sludds, Alexander and Solja{\v{c}}i{\'c}, Marin and Englund, Dirk},
  journal={Physical Review X},
  year={2019},
}


@article{hirtzlin2020digital-BNN_differential_SA-MahdiBCIM24,
  title={{Digital biologically plausible implementation of binarized neural networks with differential hafnium oxide resistive memory arrays}},
  author={Hirtzlin, Tifenn and Bocquet, Marc and Penkovsky, Bogdan and Klein, Jacques-Olivier and Nowak, Etienne and Vianello, Elisa and Portal, Jean-Michel and Querlioz, Damien},
  journal={Frontiers in neuroscience},
  year={2020},
}


@inproceedings{hu2016dot-AddressingChallengeElectronics-IBMOPCM20,
  title={{Dot-product engine for neuromorphic computing: Programming 1T1M crossbar to accelerate matrix-vector multiplication}},
  author={Hu, Miao and Strachan, John Paul and Li, Zhiyong and Grafals, Emmanuelle M and Davila, Noraica and Graves, Catherine and Lam, Sity and Ge, Ning and Yang, Jianhua Joshua and Williams, R Stanley},
  booktitle={DAC},
  year={2016},
}


@article{joshi2020accurate-deviceVariability-IBMOPCM22,
  title={{Accurate deep neural network inference using computational phase-change memory}},
  author={Joshi, Vinay and Le Gallo, Manuel and Haefeli, Simon and Boybat, Irem and Nandakumar, Sasidharan Rajalekshmi and Piveteau, Christophe and Dazzi, Martino and Rajendran, Bipin and Sebastian, Abu and Eleftheriou, Evangelos},
  journal={Nature communications},
  year={2020},
}



@article{koelmans2015projected-PCMDrift-IBMOPCM24,
  title={{Projected phase-change memory devices}},
  author={Koelmans, Wabe W and Sebastian, Abu and Jonnalagadda, Vara Prasad and Krebs, Daniel and Dellmann, Laurent and Eleftheriou, Evangelos},
  journal={Nature communications},
  year={2015},
}



@article{lin2018all-IBMOPCM29,
  title={{All-optical machine learning using diffractive deep neural networks}},
  author={Lin, Xing and Rivenson, Yair and Yardimci, Nezih T and Veli, Muhammed and Luo, Yi and Jarrahi, Mona and Ozcan, Aydogan},
  journal={Science},
  year={2018},
}



@inproceedings{liu2018bi-Bi_realnet,
  title={{Bi-real net: Enhancing the performance of 1-bit cnns with improved representational capability and advanced training algorithm}},
  author={Liu, Zechun and Wu, Baoyuan and Luo, Wenhan and Yang, Xin and Liu, Wei and Cheng, Kwang-Ting},
  booktitle={ECCV},
  year={2018}
}



@article{martinez2020training-TrainingBinaryNeuralNetworkswithreal_to_binaryConvolutions,
  title={{Training binary neural networks with real-to-binary convolutions}},
  author={Martinez, Brais and Yang, Jing and Bulat, Adrian and Tzimiropoulos, Georgios},
  journal={arXiv:2003.11535},
  year={2020}
}


@article{martinez2020training-bnn_loss1-MahdiBCIM10,
  title={{Training binary neural networks with real-to-binary convolutions}},
  author={Martinez, Brais and Yang, Jing and Bulat, Adrian and Tzimiropoulos, Georgios},
  journal={arXiv:2003.11535},
  year={2020}
}

@article{miller2017attojoule-IBMOPCM13,
  title={{Attojoule optoelectronics for low-energy information processing and communications}},
  author={Miller, David AB},
  journal={Journal of Lightwave Technology},
  year={2017},
}

@misc{MNEMOSENE-TUDelftEU,
 author        = {{MNEMOSENE partners}},
 title         = "{{The MNEMOSENE project.}}",
 note = {Accessed: 2022-06-02},
 year = 2020,
 howpublished           = {\url{http://www.mnemosene.eu/}},
 
}

@article{qin2020design-BNN_ref_column1-MahdiBCIM21,
  title={{Design of high robustness BNN inference accelerator based on binary memristors}},
  author={Qin, Yi-Fan and Kuang, Rui and Huang, Xiao-Di and Li, Yi and Chen, Jia and Miao, Xiang-Shui},
  journal={IEEE TED},
  year={2020},
}

@inproceedings{rastegari2016xnor-xnor_net-MahdiBCIM7,
  title={{Xnor-net: Imagenet classification using binary convolutional neural networks}},
  author={Rastegari, Mohammad and Ordonez, Vicente and Redmon, Joseph and Farhadi, Ali},
  booktitle={ECCV},
  year={2016},
}


@inproceedings{shahroodi2022krakenonmem,
  title={{KrakenOnMem: a memristor-augmented HW/SW framework for taxonomic profiling}},
  author={Shahroodi, Taha and Zahedi, Mahdi and Singh, Abhairaj and Wong, Stephan and Hamdioui, Said},
  booktitle={ICS},
  year={2022}
}


@article{yang2009atomic-cyclability-IBMOPCM23,
  title={{Atomic migration in molten and crystalline Ge 2 Sb 2 Te 5 under high electric field}},
  author={Yang, Tae-Youl and Park, Il-Mok and Kim, Byoung-Joon and Joo, Young-Chang},
  journal={Applied Physics Letters},
  year={2009},
}


@article{zhao2021highly-highly_robust-MahdiBCIM22,
  title={{A Highly Robust Binary Neural Network Inference Accelerator Based on Binary Memristors}},
  author={Zhao, Yiyang and Wang, Yongjia and Wang, Ruibo and Rong, Yuan and Jiang, Xianyang},
  journal={Electronics},
  volume={10},
  number={21},
  pages={2600},
  year={2021},
  publisher={MDPI}
}

@inproceedings{zhuang2019structured-structuredBNNs,
  title={{Structured binary neural networks for accurate image classification and semantic segmentation}},
  author={Zhuang, Bohan and Shen, Chunhua and Tan, Mingkui and Liu, Lingqiao and Reid, Ian},
  booktitle={CVPR},
  year={2019}
}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Added for Basecalling in Memory project %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
@article{ginsburg2018precision-gagan1,
  title={Precision medicine: from science to value},
  author={Ginsburg, Geoffrey S and Phillips, Kathryn A},
  journal={Health Affairs},
  volume={37},
  number={5},
  pages={694--701},
  year={2018}
}

@article{bangari2019digital-WDMMultipleInputsEarly-IBMOPCM35,
  title={Digital electronics and analog photonics for convolutional neural networks (DEAP-CNNs)},
  author={Bangari, Viraj and Marquez, Bicky A and Miller, Heidi and Tait, Alexander N and Nahmias, Mitchell A and De Lima, Thomas Ferreira and Peng, Hsuan-Tung and Prucnal, Paul R and Shastri, Bhavin J},
  journal={IEEE Journal of Selected Topics in Quantum Electronics},
  volume={26},
  number={1},
  pages={1--13},
  year={2019},
  publisher={IEEE}
}




@article{van2018third-gagan23,
  title={The third revolution in sequencing technology},
  author={Van Dijk, Erwin L and Jaszczyszyn, Yan and Naquin, Delphine and Thermes, Claude},
  journal={Trends in Genetics},
  volume={34},
  number={9},
  pages={666--681},
  year={2018},
  publisher={Elsevier}
}


@article{zhang2020nanopore-gagan33,
  title={Nanopore basecalling from a perspective of instance segmentation},
  author={Zhang, Yao-zhong and Akdemir, Arda and Tremmel, Georg and Imoto, Seiya and Miyano, Satoru and Shibuya, Tetsuo and Yamaguchi, Rui},
  journal={BMC bioinformatics},
  volume={21},
  number={3},
  pages={1--9},
  year={2020},
  publisher={BioMed Central}
}

@inproceedings{kriman2020quartznet-gagan46,
  title={{Quartznet: Deep automatic speech recognition with 1d time-channel separable convolutions}},
  author={Kriman, Samuel and Beliaev, Stanislav and Ginsburg, Boris and Huang, Jocelyn and Kuchaiev, Oleksii and Lavrukhin, Vitaly and Leary, Ryan and Li, Jason and Zhang, Yang},
  booktitle={ICASSP 2020-2020 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={6124--6128},
  year={2020},
  organization={IEEE}
}

@article{singh2022framework-RUBICONQABASSkipClipRUBICALL-gaganbasecaller,
  title={A Framework for Designing Efficient Deep Learning-Based Genomic Basecallers},
  author={Singh, Gagandeep and Alser, Mohammed and Khodamoradi, Alireza and Denolf, Kristof and Firtina, Can and Cavlak, Meryem Banu and Corporaal, Henk and Mutlu, Onur},
  journal={arXiv preprint arXiv:2211.03079},
  year={2022}
}

@article{majumdar2021citrinet-gagan47,
  title={Citrinet: Closing the gap between non-autoregressive and autoregressive end-to-end models for automatic speech recognition},
  author={Majumdar, Somshubra and Balam, Jagadeesh and Hrinchuk, Oleksii and Lavrukhin, Vitaly and Noroozi, Vahid and Ginsburg, Boris},
  journal={arXiv preprint arXiv:2104.01721},
  year={2021}
}

@inproceedings{lv2020end-gagan37,
  title={An end-to-end Oxford Nanopore basecaller using convolution-augmented transformer},
  author={Lv, Xuan and Chen, Zhiguang and Lu, Yutong and Yang, Yuedong},
  booktitle={2020 IEEE International Conference on Bioinformatics and Biomedicine (BIBM)},
  pages={337--342},
  year={2020},
  organization={IEEE}
}

@article{zeng2020causalcall-gagan38,
  title={Causalcall: nanopore basecalling using a temporal convolutional network},
  author={Zeng, Jingwen and Cai, Hongmin and Peng, Hong and Wang, Haiyan and Zhang, Yue and Akutsu, Tatsuya},
  journal={Frontiers in Genetics},
  pages={1332},
  year={2020},
  publisher={Frontiers}
}

@article{xu2021fast-FastBonito-gagan41,
  title={{Fast-bonito: a faster deep learning based basecaller for nanopore sequencing}},
  author={Xu, Zhimeng and Mai, Yuting and Liu, Denghui and He, Wenjun and Lin, Xinyuan and Xu, Chi and Zhang, Lei and Meng, Xin and Mafofo, Joseph and Zaher, Walid Abbas and others},
  journal={Artificial Intelligence in the Life Sciences},
  volume={1},
  pages={100011},
  year={2021},
  publisher={Elsevier}
}

@article{gulati2020conformer-gagan48,
  title={Conformer: Convolution-augmented transformer for speech recognition},
  author={Gulati, Anmol and Qin, James and Chiu, Chung-Cheng and Parmar, Niki and Zhang, Yu and Yu, Jiahui and Han, Wei and Wang, Shibo and Zhang, Zhengdong and Wu, Yonghui and others},
  journal={arXiv preprint arXiv:2005.08100},
  year={2020}
}

@inproceedings{szegedy2017inception-gagan49,
  title={Inception-v4, inception-resnet and the impact of residual connections on learning},
  author={Szegedy, Christian and Ioffe, Sergey and Vanhoucke, Vincent and Alemi, Alexander A},
  booktitle={Thirty-first AAAI conference on artificial intelligence},
  year={2017}
}

@article{li2016minimap-minimapandMiniasm-gagan45,
  title={Minimap and miniasm: fast mapping and de novo assembly for noisy long sequences},
  author={Li, Heng},
  journal={Bioinformatics},
  volume={32},
  number={14},
  pages={2103--2110},
  year={2016},
  publisher={Oxford University Press}
}

@article{konishi2021halcyon-gagan42,
  title={Halcyon: an accurate basecaller exploiting an encoder--decoder model with monotonic attention},
  author={Konishi, Hiroki and Yamaguchi, Rui and Yamaguchi, Kiyoshi and Furukawa, Yoichi and Imoto, Seiya},
  journal={Bioinformatics},
  volume={37},
  number={9},
  pages={1211--1217},
  year={2021},
  publisher={Oxford University Press}
}

@article{huang2020sacall-gagan43,
  title={Sacall: a neural network basecaller for oxford nanopore sequencing data based on self-attention mechanism},
  author={Huang, Neng and Nie, Fan and Ni, Peng and Luo, Feng and Wang, Jianxin},
  journal={IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  year={2020},
  publisher={IEEE}
}

@article{neumann2022rodan-gagan44,
  title={RODAN: a fully convolutional architecture for basecalling nanopore RNA sequencing data},
  author={Neumann, Don and Reddy, Anireddy SN and Ben-Hur, Asa},
  journal={BMC bioinformatics},
  volume={23},
  number={1},
  pages={1--9},
  year={2022},
  publisher={BioMed Central}
}

@article{perevsini2021nanopore-gagan39,
  title={Nanopore base calling on the edge},
  author={Pere{\v{s}}{\'\i}ni, Peter and Bo{\v{z}}a, Vladim{\'\i}r and Brejov{\'a}, Bro{\v{n}}a and Vina{\v{r}}, Tom{\'a}{\v{s}}},
  journal={Bioinformatics},
  volume={37},
  number={24},
  pages={4661--4667},
  year={2021},
  publisher={Oxford University Press}
}

@inproceedings{lou2020helix-gagan40,
  title={{Helix: Algorithm/Architecture Co-design for Accelerating Nanopore Genome Base-calling}},
  author={Lou, Qian and Janga, Sarath Chandra and Jiang, Lei},
    booktitle={PACT},
  year={2020}
}

@article{rang2018squiggle-gagan36,
  title={From squiggle to basepair: computational approaches for improving nanopore sequencing read accuracy},
  author={Rang, Franka J and Kloosterman, Wigard P and de Ridder, Jeroen},
  journal={Genome biology},
  volume={19},
  number={1},
  pages={1--11},
  year={2018},
  publisher={Springer}
}


@article{aryan2020moving-gagan2,
  title={Moving genomics to routine care: An initial pilot in acute cardiovascular disease},
  author={Aryan, Zahra and Szanto, Attila and Pantazi, Angeliki and Reddi, Tejaswini and Rheinstein, Carolyn and Powers, Winslow and Wilson, Evan and Deo, Rahul C and Chowdhury, Shimul and Salz, Lisa and others},
  journal={Circulation: Genomic and Precision Medicine},
  volume={13},
  number={5},
  pages={406--416},
  year={2020},
  publisher={Am Heart Assoc}
}


@article{clark2019diagnosis-gagan3,
  title={Diagnosis of genetic diseases in seriously ill children by rapid whole-genome sequencing and automated phenotyping and interpretation},
  author={Clark, Michelle M and Hildreth, Amber and Batalov, Sergey and Ding, Yan and Chowdhury, Shimul and Watkins, Kelly and Ellsworth, Katarzyna and Camp, Brandon and Kint, Cyrielle I and Yacoubian, Calum and others},
  journal={Science translational medicine},
  volume={11},
  number={489},
  pages={eaat6177},
  year={2019},
  publisher={American Association for the Advancement of Science}
}

@article{kingsmore2022genome-gagan4,
  title={A genome sequencing system for universal newborn screening, diagnosis, and precision medicine for severe genetic diseases},
  author={Kingsmore, Stephen F and Smith, Laurie D and Kunard, Chris M and Bainbridge, Matthew and Batalov, Sergey and Benson, Wendy and Blincow, Eric and Caylor, Sara and Chambers, Christina and Del Angel, Guillermo and others},
  journal={The American Journal of Human Genetics},
  volume={109},
  number={9},
  pages={1605--1619},
  year={2022},
  publisher={Elsevier}
}



@article{ginsburg2009genomic-gagan5,
  title={Genomic and personalized medicine: foundations and applications},
  author={Ginsburg, Geoffrey S and Willard, Huntington F},
  journal={Translational research},
  volume={154},
  number={6},
  pages={277--287},
  year={2009},
  publisher={Elsevier}
}

@article{bloom2021massively-gagan6,
  title={Massively scaled-up testing for SARS-CoV-2 RNA via next-generation sequencing of pooled and barcoded nasal and saliva samples},
  author={Bloom, Joshua S and Sathe, Laila and Munugala, Chetan and Jones, Eric M and Gasperini, Molly and Lubock, Nathan B and Yarza, Fauna and Thompson, Erin M and Kovary, Kyle M and Park, Jimin and others},
  journal={Nature Biomedical Engineering},
  volume={5},
  number={7},
  pages={657--665},
  year={2021},
  publisher={Nature Publishing Group}
}


@article{wick2019performance-Guppy-gagan29,
  title={{Performance of neural network basecalling tools for Oxford Nanopore sequencing}},
  author={Wick, Ryan R and Judd, Louise M and Holt, Kathryn E},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={1--10},
  year={2019},
  publisher={Springer}
}

@article{pages2022comprehensive-gagan30,
  title={Comprehensive and standardized benchmarking of deep learning architectures for basecalling nanopore sequencing data},
  author={Pages-Gallego, Marc and de Ridder, Jeroen},
  journal={bioRxiv},
  year={2022},
  publisher={Cold Spring Harbor Laboratory}
}

@article{dias2019artificial-gagan34,
  title={Artificial intelligence in clinical and genomic diagnostics},
  author={Dias, Raquel and Torkamani, Ali},
  journal={Genome medicine},
  volume={11},
  number={1},
  pages={1--12},
  year={2019},
  publisher={BioMed Central}
}

@article{quick2016real-gagan7,
  title={Real-time, portable genome sequencing for Ebola surveillance},
  author={Quick, Joshua and Loman, Nicholas J and Duraffour, Sophie and Simpson, Jared T and Severi, Ettore and Cowley, Lauren and Bore, Joseph Akoi and Koundouno, Raymond and Dudas, Gytis and Mikhail, Amy and others},
  journal={Nature},
  volume={530},
  number={7589},
  pages={228--232},
  year={2016},
  publisher={Nature Publishing Group}
}

@article{yelagandula2021multiplexed-gagan8,
  title={Multiplexed detection of SARS-CoV-2 and other respiratory infections in high throughput by SARSeq},
  author={Yelagandula, Ramesh and Bykov, Aleksandr and Vogt, Alexander and Heinen, Robert and {\"O}zkan, Ezgi and Strobl, Marcus Martin and Baar, Juliane Christina and Uzunova, Kristina and Hajdusits, Bence and Kordic, Darja and others},
  journal={Nature communications},
  volume={12},
  number={1},
  pages={1--17},
  year={2021},
  publisher={Nature Publishing Group}
}


@article{le2013selected-gagan9,
  title={Selected insights from application of whole genome sequencing for outbreak investigations},
  author={Le, Vien Thi Minh and Diep, Binh An},
  journal={Current opinion in critical care},
  volume={19},
  number={5},
  pages={432},
  year={2013},
  publisher={NIH Public Access}
}

@article{nikolayevskyy2016whole-gagan10,
  title={Whole genome sequencing of Mycobacterium tuberculosis for detection of recent transmission and tracing outbreaks: A systematic review},
  author={Nikolayevskyy, Vlad and Kranzer, Katharina and Niemann, Stefan and Drobniewski, Francis},
  journal={Tuberculosis},
  volume={98},
  pages={77--85},
  year={2016},
  publisher={Elsevier}
}


@article{pollard2018long-gagan15,
  title={Long reads: their purpose and place},
  author={Pollard, Martin O and Gurdasani, Deepti and Mentzer, Alexander J and Porter, Tarryn and Sandhu, Manjinder S},
  journal={Human molecular genetics},
  volume={27},
  number={R2},
  pages={R234--R241},
  year={2018},
  publisher={Oxford University Press}
}



@article{amarasinghe2020opportunities-gagan17,
  title={Opportunities and challenges in long-read sequencing data analysis},
  author={Amarasinghe, Shanika L and Su, Shian and Dong, Xueyi and Zappia, Luke and Ritchie, Matthew E and Gouil, Quentin},
  journal={Genome biology},
  volume={21},
  number={1},
  pages={1--16},
  year={2020},
  publisher={BioMed Central}
}

@article{senol2019nanopore-gagan16,
  title={{Nanopore sequencing technology and tools for genome assembly: computational analysis of the current state, bottlenecks and future directions}},
  author={Senol Cali, Damla and Kim, Jeremie S and Ghose, Saugata and Alkan, Can and Mutlu, Onur},
  journal={Briefings in bioinformatics},
  volume={20},
  number={4},
  pages={1542--1559},
  year={2019},
  publisher={Oxford University Press}
}

@article{logsdon2020long-gagan18,
  title={Long-read human genome sequencing and its applications},
  author={Logsdon, Glennis A and Vollger, Mitchell R and Eichler, Evan E},
  journal={Nature Reviews Genetics},
  volume={21},
  number={10},
  pages={597--614},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{wang2021nanopore-gagan19,
  title={Nanopore sequencing technology, bioinformatics and applications},
  author={Wang, Yunhao and Zhao, Yue and Bollas, Audrey and Wang, Yuru and Au, Kin Fai},
  journal={Nature biotechnology},
  volume={39},
  number={11},
  pages={1348--1365},
  year={2021},
  publisher={Nature Publishing Group}
}



@article{jain2018nanopore-gagan20and25,
  title={Nanopore sequencing and assembly of a human genome with ultra-long reads},
  author={Jain, Miten and Koren, Sergey and Miga, Karen H and Quick, Josh and Rand, Arthur C and Sasani, Thomas A and Tyson, John R and Beggs, Andrew D and Dilthey, Alexander T and Fiddes, Ian T and others},
  journal={Nature biotechnology},
  volume={36},
  number={4},
  pages={338--345},
  year={2018},
  publisher={Nature Publishing Group}
}

@article{gong2019ultra-gagan21,
  title={Ultra-long read sequencing for whole genomic DNA analysis},
  author={Gong, Liang and Wong, Chee-Hong and Idol, Jennifer and Ngan, Chew Yee and Wei, Chia-Lin},
  journal={JoVE (Journal of Visualized Experiments)},
  number={145},
  pages={e58954},
  year={2019}
}

@article{branton2008potential-gagan22,
  title={The potential and challenges of nanopore sequencing},
  author={Branton, Daniel and Deamer, David W and Marziali, Andre and Bayley, Hagan and Benner, Steven A and Butler, Thomas and Di Ventra, Massimiliano and Garaj, Slaven and Hibbs, Andrew and Huang, Xiaohua and others},
  journal={Nature biotechnology},
  volume={26},
  number={10},
  pages={1146--1153},
  year={2008},
  publisher={Nature Publishing Group}
}

@article{ardui2018single-gagan24,
  title={Single molecule real-time (SMRT) sequencing comes of age: applications and utilities for medical diagnostics},
  author={Ardui, Simon and Ameur, Adam and Vermeesch, Joris R and Hestand, Matthew S},
  journal={Nucleic acids research},
  volume={46},
  number={5},
  pages={2159--2168},
  year={2018},
  publisher={Oxford University Press}
}


@article{jain2016oxford-gagan28,
  title={The Oxford Nanopore MinION: delivery of nanopore sequencing to the genomics community},
  author={Jain, Miten and Olsen, Hugh E and Paten, Benedict and Akeson, Mark},
  journal={Genome biology},
  volume={17},
  number={1},
  pages={1--11},
  year={2016},
  publisher={Springer}
}

@article{kchouk2017generations-gagan26,
  title={Generations of sequencing technologies: from first to next generation},
  author={Kchouk, Mehdi and Gibrat, Jean-Francois and Elloumi, Mourad},
  journal={Biology and Medicine},
  volume={9},
  number={3},
  year={2017},
  publisher={HATASO Enterprises LLC}
}

@article{weirather2017comprehensive-gagan27,
  title={Comprehensive comparison of Pacific Biosciences and Oxford Nanopore Technologies and their applications to transcriptome analysis},
  author={Weirather, Jason L and de Cesare, Mariateresa and Wang, Yunhao and Piazza, Paolo and Sebastiano, Vittorio and Wang, Xiu-Jie and Buck, David and Au, Kin Fai},
  journal={F1000Research},
  volume={6},
  year={2017},
  publisher={Faculty of 1000 Ltd}
}




@inproceedings{chen2017accelerator,
  title={{Accelerator-friendly neural-network training: Learning variations and defects in RRAM crossbar}},
  author={Chen, Lerong and Li, Jiawen and Chen, Yiran and Deng, Qiuping and Shen, Jiyuan and Liang, Xiaoyao and Jiang, Li},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={19--24},
  year={2017},
  organization={IEEE}
}

@article{esser2019learned-fixedPointQuantization1,
  title={{Learned step size quantization}},
  author={Esser, Steven K and McKinstry, Jeffrey L and Bablani, Deepika and Appuswamy, Rathinakumar and Modha, Dharmendra S},
  journal={arXiv preprint arXiv:1902.08153},
  year={2019}
}

@inproceedings{jacob2018quantization-fixwedPointQuantization2,
  title={{Quantization and training of neural networks for efficient integer-arithmetic-only inference}},
  author={Jacob, Benoit and Kligys, Skirmantas and Chen, Bo and Zhu, Menglong and Tang, Matthew and Howard, Andrew and Adam, Hartwig and Kalenichenko, Dmitry},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={2704--2713},
  year={2018}
}

@inproceedings{ding2017lightnn-reducedRepresentationPowerofTwoHWFriendlyQuantization3,
  title={{Lightnn: Filling the gap between conventional deep neural networks and binarized networks}},
  author={Ding, Ruizhou and Liu, Zeye and Shi, Rongye and Marculescu, Diana and Blanton, RD},
  booktitle={VLSI},
  year={2017}
}

@article{li2019additive-HWFriendlyQuantization4,
  title={{Additive powers-of-two quantization: An efficient non-uniform discretization for neural networks}},
  author={Li, Yuhang and Dong, Xin and Wang, Wei},
  journal={arXiv preprint arXiv:1909.13144},
  year={2019}
}

@inproceedings{tambe2020algorithm-HWFriendlyQuantization5,
  title={{Algorithm-hardware co-design of adaptive floating-point encodings for resilient deep learning inference}},
  author={Tambe, Thierry and Yang, En-Yu and Wan, Zishen and Deng, Yuntian and Reddi, Vijay Janapa and Rush, Alexander and Brooks, David and Wei, Gu-Yeon},
  booktitle={2020 57th ACM/IEEE Design Automation Conference (DAC)},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@article{zokaee2018aligner,
  title={{Aligner: A process-in-memory architecture for short read alignment in rerams}},
  author={Zokaee, Farzaneh and Zarandi, Hamid R and Jiang, Lei},
  journal={IEEE Computer Architecture Letters},
  year={2018},
}



@inproceedings{zahid2020fat-conflictingTradeoffsAccuracyEfficiencyNNsDNNs,
  title={{FAT: Training neural networks for reliable inference under hardware faults}},
  author={Zahid, Ussama and Gambardella, Giulio and Fraser, Nicholas J and Blott, Michaela and Vissers, Kees},
  booktitle={2020 IEEE International Test Conference (ITC)},
  pages={1--10},
  year={2020},
  organization={IEEE}
}


@inproceedings{long2019design-variationAwareTrainingVAT1,
  title={Design of reliable DNN accelerator with un-reliable ReRAM},
  author={Long, Yun and She, Xueyuan and Mukhopadhyay, Saibal},
  booktitle={2019 Design, Automation \& Test in Europe Conference \& Exhibition (DATE)},
  pages={1769--1774},
  year={2019},
  organization={IEEE}
}


@inproceedings{liu2015vortex-variationAwareTrainingVAT2,
  title={Vortex: Variation-aware training for memristor X-bar},
  author={Liu, Beiye and Li, Hai and Chen, Yiran and Li, Xin and Wu, Qing and Huang, Tingwen},
  booktitle={Proceedings of the 52nd Annual Design Automation Conference},
  pages={1--6},
  year={2015}
}

@inproceedings{chen2017accelerator-variationAwareTrainingVAT3,
  title={Accelerator-friendly neural-network training: Learning variations and defects in RRAM crossbar},
  author={Chen, Lerong and Li, Jiawen and Chen, Yiran and Deng, Qiuping and Shen, Jiyuan and Liang, Xiaoyao and Jiang, Li},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={19--24},
  year={2017},
  organization={IEEE}
}


@inproceedings{klachko2019improving-variationAwareTrainingVAT4,
  title={Improving noise tolerance of mixed-signal neural networks},
  author={Klachko, Michael and Mahmoodi, Mohammad Reza and Strukov, Dmitri},
  booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--8},
  year={2019},
  organization={IEEE}
}

@article{hinton2015distilling-KnowledgeDistilationKD,
  title={Distilling the knowledge in a neural network},
  author={Hinton, Geoffrey and Vinyals, Oriol and Dean, Jeff and others},
  journal={arXiv preprint arXiv:1503.02531},
  volume={2},
  number={7},
  year={2015}
}

@inproceedings{hu2013bsb-RVWretraining1,
  title={BSB training scheme implementation on memristor-based circuit},
  author={Hu, Miao and Li, Hai and Chen, Yiran and Wu, Qing and Rose, Garrett S},
  booktitle={2013 IEEE Symposium on Computational Intelligence for Security and Defense Applications (CISDA)},
  pages={80--87},
  year={2013},
  organization={IEEE}
}


@inproceedings{liu2014reduction-RVWretraining2,
  title={Reduction and IR-drop compensations techniques for reliable neuromorphic computing systems},
  author={Liu, Beiye and Li, Hai and Chen, Yiran and Li, Xin and Huang, Tingwen and Wu, Qing and Barnell, Mark},
  booktitle={2014 IEEE/ACM International Conference on Computer-Aided Design (ICCAD)},
  pages={63--70},
  year={2014},
  organization={IEEE}
}


@article{mayahinia2022voltage-MahtaAbhairajADC1Column,
  title={A Voltage-Controlled, Oscillation-Based ADC Design for Computation-in-Memory Architectures Using Emerging ReRAMs},
  author={Mayahinia, Mahta and Singh, Abhairaj and Bengel, Christopher and Wiefels, Stefan and Lebdeh, Muath A and Menzel, Stephan and Wouters, Dirk J and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Joshi, Rajiv and others},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={18},
  number={2},
  pages={1--25},
  year={2022},
  publisher={ACM New York, NY}
}


@article{banner2018scalable-8bitquantization,
  title={Scalable methods for 8-bit training of neural networks},
  author={Banner, Ron and Hubara, Itay and Hoffer, Elad and Soudry, Daniel},
  journal={Advances in neural information processing systems},
  volume={31},
  year={2018}
}

@article{alibart2012high-limitedlevelsmemristors,
  title={High precision tuning of state for memristive devices by adaptable variation-tolerant algorithm},
  author={Alibart, Fabien and Gao, Ligang and Hoskins, Brian D and Strukov, Dmitri B},
  journal={Nanotechnology},
  volume={23},
  number={7},
  pages={075201},
  year={2012},
  publisher={IOP Publishing}
}


@inproceedings{sarangi2021deepscaletool,
  title={{DeepScaleTool: A tool for the accurate estimation of technology scaling in the deep-submicron era}},
  author={Sarangi, Satyabrata and Baas, Bevan},
  booktitle={ISCAS},
  year={2021},
}

@inproceedings{fleck2016energy-dtdctcVariations,
  title={Energy dissipation during pulsed switching of strontium-titanate based resistive switching memory devices},
  author={Fleck, Karsten and B{\"o}ttger, Ulrich and Waser, Rainer and Aslam, Nabeel and Hoffmann-Eifert, Susanne and Menzel, Stephan},
  booktitle={2016 46th European Solid-State Device Research Conference (ESSDERC)},
  pages={160--163},
  year={2016},
  organization={IEEE}
}

@inproceedings{huang2017rtn-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages2,
  title={RTN based oxygen vacancy probing method for Ox-RRAM reliability characterization and its application in tail bits},
  author={Huang, P and Zhu, DB and Liu, C and Zhou, Z and Dong, Z and Jiang, H and Shen, WS and Liu, LF and Liu, XY and Kang, JF},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={21--4},
  year={2017},
  organization={IEEE}
}

@inproceedings{kang2017time-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages1,
  title={Time-dependent variability in RRAM-based analog neuromorphic system for pattern recognition},
  author={Kang, Jian and Yu, Zhizhen and Wu, Lindong and Fang, Yichen and Wang, Zongwei and Cai, Yimao and Ji, Zhigang and Zhang, Jianfu and Wang, Runsheng and Yang, Yuchao and others},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={6--4},
  year={2017},
  organization={IEEE}
}

@article{wiefels2020hrs-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages3,
  title={HRS instability in oxide-based bipolar resistive switching cells},
  author={Wiefels, Stefan and Bengel, Christopher and Kopperberg, Nils and Zhang, Kaihua and Waser, Rainer and Menzel, Stephan},
  journal={IEEE transactions on electron devices},
  volume={67},
  number={10},
  pages={4208--4215},
  year={2020},
  publisher={IEEE}
}


@article{puglisi2018random-readMNoisesHIgherResistanceIncreasedTemperatureReadVoltages4,
  title={Random telegraph noise in resistive random access memories: Compact modeling and advanced circuit design},
  author={Puglisi, Francesco Maria and Zagni, Nicolo and Larcher, Luca and Pavan, Paolo},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={7},
  pages={2964--2972},
  year={2018},
  publisher={IEEE}
}


@article{cuppers2019exploiting-initialResistiveSwitchingKineticsVariations,
  title={Exploiting the switching dynamics of HfO2-based ReRAM devices for reliable analog memristive behavior},
  author={C{\"u}ppers, Felix and Menzel, S and Bengel, C and Hardtdegen, A and Von Witzleben, M and B{\"o}ttger, U and Waser, R and Hoffmann-Eifert, S},
  journal={APL materials},
  volume={7},
  number={9},
  pages={091105},
  year={2019},
  publisher={AIP Publishing LLC}
}



@article{schonhals2017improvement-setprogramingVariations,
  title={Improvement of SET variability in TaOx based resistive RAM devices},
  author={Sch{\"o}nhals, Alexander and Waser, Rainer and Wouters, Dirk J},
  journal={Nanotechnology},
  volume={28},
  number={46},
  pages={465203},
  year={2017},
  publisher={IOP Publishing}
}


@Misc{TheEraofFastChealGenomeSequencing,
 author        = {{Emily Mullin}},
 title         = "{{The Era of Fast, Cheap Genome Sequencing Is Here}}",
 howpublished           = {\url{https://www.wired.com/story/the-era-of-fast-cheap-genome-sequencing-is-here/}}
}

@article{yang2020hierarchical-nvprofinBaro,
  title={{Hierarchical roofline analysis: How to collect data using performance tools on intel CPUs and NVIDIA GPUs}},
  author={Yang, Charlene},
  journal={arXiv preprint arXiv:2009.02449},
  year={2020}
}

@article{xia2017mnsim-Markus7rdRefofSimulLASCAS,
  title={{MNSIM: Simulation platform for memristor-based neuromorphic computing system}},
  author={Xia, Lixue and Li, Boxun and Tang, Tianqi and Gu, Peng and Chen, Pai-Yu and Yu, Shimeng and Cao, Yu and Wang, Yu and Xie, Yuan and Yang, Huazhong},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={37},
  number={5},
  pages={1009--1022},
  year={2017},
  publisher={IEEE}
}



@article{reuben2019modeling-Markus10rdRefofSimulLASCAS,
  title={{A modeling methodology for resistive ram based on stanford-pku model with extended multilevel capability}},
  author={Reuben, John and Fey, Dietmar and Wenger, Christian},
  journal={IEEE Transactions on Nanotechnology},
  volume={18},
  pages={647--656},
  year={2019},
  publisher={IEEE}
}


@inproceedings{lin2018dl-Markus8rdRefofSimulLASCAS,
  title={{DL-RSIM: A simulation framework to enable reliable ReRAM-based accelerators for deep learning}},
  author={Lin, Meng-Yao and Cheng, Hsiang-Yun and Lin, Wei-Ting and Yang, Tzu-Hsien and Tseng, I-Ching and Yang, Chia-Lin and Hu, Han-Wen and Chang, Hung-Sheng and Li, Hsiang-Pang and Chang, Meng-Fan},
  booktitle={2018 IEEE/ACM International Conference on Computer-Aided Design (ICCAD)},
  pages={1--8},
  year={2018},
  organization={IEEE}
}

@article{lammie2022memtorch-Markus9rdRefofSimulLASCAS,
  title={{MemTorch: An open-source simulation framework for memristive deep learning systems}},
  author={Lammie, Corey and Xiang, Wei and Linares-Barranco, Bernab{\'e} and Azghadi, Mostafa Rahimi},
  journal={Neurocomputing},
  volume={485},
  pages={124--133},
  year={2022},
  publisher={Elsevier}
}

@inproceedings{biolek2016memristor-Markus3rdRefofSimulLASCAS,
  title={{Memristor models for spice simulation of extremely large memristive networks}},
  author={Biolek, Dalibor and Kolka, Zdenek and Biolkova, Viera and Biolek, Zdenek},
  booktitle={2016 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={389--392},
  year={2016},
  organization={IEEE}
}

@inproceedings{bavandpour2012simulation-Markus5rdRefofSimulLASCAS,
  title={Simulation of memristor crossbar structure on GPU platform},
  author={Bavandpour, Mohammad and Shouraki, Saeed Bagheri and Soleimani, Hamid and Ahmadi, Arash and Makhlooghpour, Ali Asghar},
  booktitle={20th Iranian Conference on Electrical Engineering (ICEE2012)},
  pages={178--183},
  year={2012},
  organization={IEEE}
}

@article{bengel2022reliability,
  title={{Reliability aspects of binary vector-matrix-multiplications using ReRAM devices}},
  author={Bengel, Christopher and Mohr, Johannes and Wiefels, Stefan and Singh, Abhairaj and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Hamdioui, Said and Waser, Rainer and Wouters, Dirk and Menzel, Stephan},
  journal={Neuromorphic Computing and Engineering},
  year={2022},
  publisher={IOP Publishing}
}



@article{zhou2017incremental-INQ,
  title={{Incremental network quantization: Towards lossless cnns with low-precision weights}},
  author={Zhou, Aojun and Yao, Anbang and Guo, Yiwen and Xu, Lin and Chen, Yurong},
  journal={arXiv preprint arXiv:1702.03044},
  year={2017}
}




@incollection{mutlu2023modern,
  title={{A modern primer on processing in memory}},
  author={Mutlu, Onur and Ghose, Saugata and G{\'o}mez-Luna, Juan and Ausavarungnirun, Rachata},
  booktitle={Emerging Computing: From Devices to Systems},
  pages={171--243},
  year={2023},
  publisher={Springer}
}


@article{shahroodi2022demeter,
  title={{Demeter: A fast and energy-efficient food profiler using hyperdimensional computing in memory}},
  author={Shahroodi, Taha and Zahedi, Mahdi and Firtina, Can and Alser, Mohammed and Wong, Stephan and Mutlu, Onur and Hamdioui, Said},
  journal={IEEE Access},
  year={2022},
}


@article{baroni2022low,
  title={{Low Conductance State Drift Characterization and Mitigation in Resistive Switching Memories (RRAM) for Artificial Neural Networks}},
  author={Baroni, Andrea and Glukhov, Artem and P{\'e}rez, Eduardo and Wenger, Christian and Ielmini, Daniele and Olivo, Piero and Zambelli, Cristian},
  journal={IEEE Transactions on Device and Materials Reliability},
  year={2022},
  publisher={IEEE}
}

@article{baroni2022energy,
  title={{An energy-efficient in-memory computing architecture for survival data analysis based on resistive switching memories}},
  author={Baroni, Andrea and Glukhov, Artem and P{\'e}rez, Eduardo and Wenger, Christian and Calore, Enrico and Schifano, Sebastiano Fabio and Olivo, Piero and Ielmini, Daniele and Zambelli, Cristian},
  journal={Frontiers in Neuroscience},
  volume={16},
  year={2022},
  publisher={Frontiers Media SA}
}


@article{xiao2021accuracy,
  title={{On the accuracy of analog neural network inference accelerators}},
  author={Xiao, T Patrick and Feinberg, Ben and Bennett, Christopher H and Prabhakar, Venkatraman and Saxena, Prashant and Agrawal, Vineet and Agarwal, Sapan and Marinella, Matthew J},
  journal={arXiv preprint arXiv:2109.01262},
  year={2021}
}


@article{jain2019cxdnn,
  title={{Cxdnn: Hardware-software compensation methods for deep neural networks on resistive crossbar systems}},
  author={Jain, Shubham and Raghunathan, Anand},
  journal={ACM Transactions on Embedded Computing Systems (TECS)},
  volume={18},
  number={6},
  pages={1--23},
  year={2019},
  publisher={ACM New York, NY, USA}
}


@article{jiang2020device,
  title={{Device-circuit-architecture co-exploration for computing-in-memory neural accelerators}},
  author={Jiang, Weiwen and Lou, Qiuwen and Yan, Zheyu and Yang, Lei and Hu, Jingtong and Hu, Xiaobo Sharon and Shi, Yiyu},
  journal={IEEE Transactions on Computers},
  volume={70},
  number={4},
  pages={595--605},
  year={2020},
  publisher={IEEE}
}

@article{ahmetinci2022quidam,
  title={{QUIDAM: A Framework for Qu ant i zation-Aware D NN A ccelerator and M odel Co-Exploration}},
  author={Inci, Ahmet and Virupaksha, Siri Garudanagiri and Jain, Aman and Chin, Ting-Wu and Thallam, Venkata Vivek and Ding, Ruizhou and Marculescu, Diana},
  journal={ACM Transactions on Embedded Computing Systems (TECS)},
  year={2022},
  publisher={ACM New York, NY}
}

@inproceedings{markusfritscher2021simulating,
  title={{Simulating large neural networks embedding MLC RRAM as weight storage considering device variations}},
  author={Fritscher, Markus and Kn{\"o}dtel, Johannes and Reiser, Daniel and Mallah, Maen and Pechmann, Stefan and Fey, Dietmar and Reichenbach, Marc},
  booktitle={2021 IEEE 12th Latin America Symposium on Circuits and System (LASCAS)},
  pages={1--4},
  year={2021},
  organization={IEEE}
}

@inproceedings{markusfritscher2022mitigating,
  title={{Mitigating the Effects of RRAM Process Variation on the Accuracy of Artificial Neural Networks}},
  author={Fritscher, Markus and Kn{\"o}dtel, Johannes and Mallah, Maen and Pechmann, Stefan and Quesada, Emilio Perez-Bosch and Rizzi, Tommaso and Wenger, Christian and Reichenbach, Marc},
  booktitle={International Conference on Embedded Computer Systems},
  pages={401--417},
  year={2022},
  organization={Springer}
}



@inproceedings{marinella2022achieving,
  title={{Achieving Accurate In-Memory Neural Network Inference with Highly Overlapping Nonvolatile Memory State Distributions}},
  author={Marinella, Matthew J and Xiao, T Patrick and Feinberg, Ben and Bennett, Chris and Agrawal, Vineet and Puchner, Helmut and Agarwal, Sapan},
  booktitle={2022 6th IEEE Electron Devices Technology \& Manufacturing Conference (EDTM)},
  pages={330--332},
  year={2022},
  organization={IEEE}
}


@inproceedings{klachko2019improving-noise1,
  title={{Improving noise tolerance of mixed-signal neural networks}},
  author={Klachko, Michael and Mahmoodi, Mohammad Reza and Strukov, Dmitri},
  booktitle={2019 International Joint Conference on Neural Networks (IJCNN)},
  pages={1--8},
  year={2019},
  organization={IEEE}
}

@misc{pumasimulator2019,
 author        = {{Ankit, Aayush and Silveira, Plinio and Aguiar, Glaucimar}},
 title         = "{{PUMA Simulator.}}",
 year = 2019,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-simulator}}
}

@misc{pumacompiler2019,
 author        = {{Ankit, Aayush}},
 title         = "{{PUMA Compiler.}}",
 year = 2019,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-compiler}}
}

@misc{pumafunctionalsimulator2020,
 author        = {{Ankit, Aayush and Kim, Dong-Eun and Chakraborty, Indranil and Ali,  Mustafa and Negi, Shubham}},
 title         = "{{PUMA Functional Simulator.}}",
 year = 2020,
 howpublished           = {\url{https://github.com/Aayush-Ankit/puma-functional-model}}
}


@inproceedings{venkataramani2014axnn-DNNErrorResiliency2,
  title={{AxNN: Energy-efficient neuromorphic systems using approximate computing}},
  author={Venkataramani, Swagath and Ranjan, Ashish and Roy, Kaushik and Raghunathan, Anand},
  booktitle={2014 IEEE/ACM International Symposium on Low Power Electronics and Design (ISLPED)},
  pages={27--32},
  year={2014},
  organization={IEEE}
}






@article{charan2020accurate-AccurateInferenceInaccurateMemory,
  title={{Accurate inference with inaccurate rram devices: A joint algorithm-design solution}},
  author={Charan, Gouranga and Mohanty, Abinash and Du, Xiaocong and Krishnan, Gokul and Joshi, Rajiv V and Cao, Yu},
  journal={IEEE Journal on Exploratory Solid-State Computational Devices and Circuits},
  volume={6},
  number={1},
  pages={27--35},
  year={2020},
  publisher={IEEE}
}

@inproceedings{tann2017hardware-DNNErrorResiliency3,
  title={{Hardware-software codesign of accurate, multiplier-free deep neural networks}},
  author={Tann, Hokchhay and Hashemi, Soheil and Bahar, R Iris and Reda, Sherief},
  booktitle={2017 54th ACM/EDAC/IEEE Design Automation Conference (DAC)},
  pages={1--6},
  year={2017},
  organization={IEEE}
}

@inproceedings{gupta2015deep-DNNErrorResiliency1,
  title={{Deep learning with limited numerical precision}},
  author={Gupta, Suyog and Agrawal, Ankur and Gopalakrishnan, Kailash and Narayanan, Pritish},
  booktitle={International conference on machine learning},
  pages={1737--1746},
  year={2015},
  organization={PMLR}
}





@misc{bonito2020,
 author        = {{Oxford Nanopore Technologies Ltd. Developers}},
 title         = "{{Bonito}}",
 howpublished           = {\url{https://github.com/nanoporetech/bonito}}, 
 year={2020}
}


@misc{flappie2018,
 author        = {{Oxford Nanopore Technologies Ltd. Developers}},
 title         = "{{Flappie}}",
 howpublished           = {\url{https://github.com/nanoporetech/flappie}}, 
 year={2018}
}

@misc{Metrichor2017,
    author        = {{Oxford Nanopore Technologies Ltd. Developers}},
    title         = "{{Metrichor}}",
    howpublished           = {\url{https://metrichor.com}},
    year={2017}
}

@misc{Scrappie2019,
    author        = {{Oxford Nanopore Technologies Ltd. Developers}},
    title         = "{{Scrappie}}",
    howpublished           = {\url{https://github.com/nanoporetech/scrappie}},
    year={2019}
}




@article{ni2017energy-VmminDNN2,
  title={{An energy-efficient digital ReRAM-crossbar-based CNN with bitwise parallelism}},
  author={Ni, Leibin and Liu, Zichuan and Yu, Hao and Joshi, Rajiv V},
  journal={IEEE Journal on Exploratory solid-state computational devices and circuits},
  volume={3},
  pages={37--46},
  year={2017},
  publisher={IEEE}
}

@article{burr2017neuromorphic-VMMinDNN1,
  title={{Neuromorphic computing using non-volatile memory}},
  author={Burr, Geoffrey W and Shelby, Robert M and Sebastian, Abu and Kim, Sangbum and Kim, Seyoung and Sidler, Severin and Virwani, Kumar and Ishii, Masatoshi and Narayanan, Pritish and Fumarola, Alessandro and others},
  journal={Advances in Physics: X},
  volume={2},
  number={1},
  pages={89--124},
  year={2017},
  publisher={Taylor \& Francis}
}


@article{oliver2015bioinformatics,
  title={{Bioinformatics for clinical next generation sequencing}},
  author={Oliver, Gavin R and Hart, Steven N and Klee, Eric W},
  journal={Clinical chemistry},
  volume={61},
  number={1},
  pages={124--135},
  year={2015},
  publisher={Oxford University Press}
}

@article{charalampous2018rapid-consensusAccuracy,
  title={{Rapid diagnosis of lower respiratory infection using nanopore-based clinical metagenomics}},
  author={Charalampous, Themoula and Richardson, Hollian and Kay, Gemma L and Baldan, Rossella and Jeanes, Christopher and Rae, Duncan and Grundy, Sara and Turner, Daniel J and Wain, John and Leggett, Richard M and others},
  journal={BioRxiv},
  pages={387548},
  year={2018},
  publisher={Cold Spring Harbor Laboratory}
}






@article{alibart2012high-DevicetoDeviceVatriation1,
  title={{High precision tuning of state for memristive devices by adaptable variation-tolerant algorithm}},
  author={Alibart, Fabien and Gao, Ligang and Hoskins, Brian D and Strukov, Dmitri B},
  journal={Nanotechnology},
  volume={23},
  number={7},
  pages={075201},
  year={2012},
  publisher={IOP Publishing}
}

@article{chen2014rram-DevicetoDeviceVatriation2,
  title={{RRAM defect modeling and failure analysis based on march test and a novel squeeze-search scheme}},
  author={Chen, Ching-Yi and Shih, Hsiu-Chuan and Wu, Cheng-Wen and Lin, Chih-He and Chiu, Pi-Feng and Sheu, Shyh-Shyuan and Chen, Frederick T},
  journal={IEEE Transactions on Computers},
  volume={64},
  number={1},
  pages={180--190},
  year={2014},
  publisher={IEEE}
}


@article{lee2019exploring-DevicetoDeviceVatriation3,
  title={{Exploring cycle-to-cycle and device-to-device variation tolerance in MLC storage-based neural network training}},
  author={Lee, Jung-Hoon and Lim, Dong-Hyeok and Jeong, Hongsik and Ma, Huimin and Shi, Luping},
  journal={IEEE Transactions on Electron Devices},
  volume={66},
  number={5},
  pages={2172--2178},
  year={2019},
  publisher={IEEE}
}


@article{zhang2011stt-DevicetoDeviceVatriation4,
  title={{STT-RAM cell optimization considering MTJ and CMOS variations}},
  author={Zhang, Yaojun and Wang, Xiaobin and Li, Hai and Chen, Yiran},
  journal={IEEE transactions on magnetics},
  volume={47},
  number={10},
  pages={2962--2965},
  year={2011},
  publisher={IEEE}
}

@inproceedings{singh2022cim-sttmramencryptionBNNCIMAbhairaj,
  title={{Cim-based robust logic accelerator using 28 nm stt-mram characterization chip tape-out}},
  author={Singh, Abhairaj and Zahedi, Mahdi and Shahroodi, Taha and Gupta, Mohit and Gebregiorgis, Anteneh and Komalan, Manu and Joshi, Rajiv V and Catthoor, Francky and Bishnoi, Rajendra and Hamdioui, Said},
  booktitle={AICAS},
  year={2022},
}

@inproceedings{zhao2018characterizing-LimitedOnOffRationAndEndurance1,
  title={{Characterizing endurance degradation of incremental switching in analog RRAM for neuromorphic systems}},
  author={Zhao, Meiran and Wu, Huaqiang and Gao, Bin and Sun, Xiaoyu and Liu, Yuyi and Yao, Peng and Xi, Yue and Li, Xinyi and Zhang, Qingtian and Wang, Kanwen and others},
  booktitle={2018 IEEE International Electron Devices Meeting (IEDM)},
  pages={20--2},
  year={2018},
  organization={IEEE}
}

@article{martin2022endurance-Endurance2,
  title={{Endurance of chalcogenide optical phase change materials: a review}},
  author={Martin-Monier, Louis and Popescu, Cosmin Constantin and Ranno, Luigi and Mills, Brian and Geiger, Sarah and Callahan, Dennis and Moebius, Michael and Hu, Juejun},
  journal={Optical Materials Express},
  volume={12},
  number={6},
  pages={2145--2167},
  year={2022},
  publisher={Optica Publishing Group}
}


@article{jain2020rxnn-NonIdealities-ADCDACVariations,
  title={{RxNN: A framework for evaluating deep neural networks on resistive crossbars}},
  author={Jain, Shubham and Sengupta, Abhronil and Roy, Kaushik and Raghunathan, Anand},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={40},
  number={2},
  pages={326--338},
  year={2020},
  publisher={IEEE}
}


%%%%%%%%%%%%%%%%%%%% End of Basecalling in Memory project

%%%%%%%%%%%%%%%%%%%%%%%

@article{kanerva2009hyperdimensional,
  title={{Hyperdimensional Computing: An Introduction to Computing in Distributed Representation with High-Dimensional Random Vectors}},
  author={Kanerva, Pentti},
  journal={Cognitive computation},
  year={2009}
}

@inproceedings{guo2022clio,
  title={{Clio: a hardware-software co-designed disaggregated memory system}},
  author={Guo, Zhiyuan and Shan, Yizhou and Luo, Xuhao and Huang, Yutong and Zhang, Yiying},
  booktitle={ASPLOS},
  year={2022}
}

@inproceedings{miao2019streambox,
  title={{Streambox-hbm: Stream analytics on high bandwidth hybrid memory}},
  author={Miao, Hongyu and Jeon, Myeongjae and Pekhimenko, Gennady and McKinley, Kathryn S and Lin, Felix Xiaozhu},
  booktitle={ASPLOS},
  year={2019}
}

@inproceedings{sun2020sac,
  title={{SAC: A Co-Design Cache Algorithm for Emerging SMR-based High-Density Disks}},
  author={Sun, Diansen and Chai, Yunpeng},
  booktitle={ASPLOS},
  year={2020}
}


@inproceedings{lazarev2021dagger,
  title={{Dagger: efficient and fast RPCs in cloud microservices with near-memory reconfigurable NICs}},
  author={Lazarev, Nikita and Xiang, Shaojie and Adit, Neil and Zhang, Zhiru and Delimitrou, Christina},
  booktitle={ASPLOS},
  year={2021}
}


@article{turakhia2018darwin,
  title={{Darwin: A genomics co-processor provides up to 15,000 x acceleration on long read assembly}},
  author={Turakhia, Yatish and Bejerano, Gill and Dally, William J},
  journal={ASPLOS},
  year={2018},
}

@inproceedings{mansouri2022genstore,
  title={{GenStore: a high-performance in-storage processing system for genome sequence analysis}},
  author={Mansouri Ghiasi, Nika and Park, Jisung and Mustafa, Harun and Kim, Jeremie and Olgun, Ataberk and Gollwitzer, Arvid and Senol Cali, Damla and Firtina, Can and Mao, Haiyu and Almadhoun Alserr, Nour and others},
  booktitle={ASPLOS},
  year={2022}
}


@misc{AMDEPYC7742CPU,
 author        = {{AMD}},
 title         = "{{AMD$^{\tiny{\textregistered}}$ EPYC$^{\tiny{\textregistered}}$ 7742 CPU.}}",
 howpublished           = {\url{https://www.amd.com/en/products/cpu/amd-epyc-7742}}
}


@inproceedings{zhou2021ultra,
  title={{Ultra Efficient Acceleration for De Novo Genome Assembly via Near-Memory Computing}},
  author={Zhou, Minxuan and Wu, Lingxi and Li, Muzhou and Moshiri, Niema and Skadron, Kevin and Rosing, Tajana},
  booktitle={PACT},
  year={2021},
}

@inproceedings{hajinazar2021simdram,
  title={{SIMDRAM: a framework for bit-serial SIMD processing using DRAM}},
  author={Hajinazar, Nastaran and Oliveira, Geraldo F and Gregorio, Sven and Ferreira, Jo{\~a}o Dinis and Ghiasi, Nika Mansouri and Patel, Minesh and Alser, Mohammed and Ghose, Saugata and G{\'o}mez-Luna, Juan and Mutlu, Onur},
  booktitle={ASPLOS},
  year={2021}
}

@article{guide2011intel,
  title={{Intel{\textregistered} 64 and ia-32 architectures software developer’s manual}},
  author={Guide, Part},
  journal={Volume 3B: System programming Guide, Part},
  volume={2},
  number={11},
  year={2011}
}

@article{boroumand2016lazypim,
  title={{LazyPIM: An efficient cache coherence mechanism for processing-in-memory}},
  author={Boroumand, Amirali and Ghose, Saugata and Patel, Minesh and Hassan, Hasan and Lucia, Brandon and Hsieh, Kevin and Malladi, Krishna T and Zheng, Hongzhong and Mutlu, Onur},
  journal={IEEE Computer Architecture Letters},
  year={2016},
}

@inproceedings{boroumand2019conda,
  title={{CoNDA: Efficient cache coherence support for near-data accelerators}},
  author={Boroumand, Amirali and Ghose, Saugata and Patel, Minesh and Hassan, Hasan and Lucia, Brandon and Ausavarungnirun, Rachata and Hsieh, Kevin and Hajinazar, Nastaran and Malladi, Krishna T and Zheng, Hongzhong and others},
  booktitle={ISCA},
  year={2019}
}

@misc{holdings2010cortex,
  title={{Cortex-A8 Technical: Reference Manual}},
  author={Holdings, ARM},
  year={2010},
  publisher={ARM Holdings, Cambridge, NJ}
}


@inproceedings{picorel2017near,
  title={{Near-memory address translation}},
  author={Picorel, Javier and Jevdjic, Djordje and Falsafi, Babak},
  booktitle={PACT},
  year={2017},
}

@incollection{ghose2019processing,
  title={{The processing-in-memory paradigm: Mechanisms to enable adoption}},
  author={Ghose, Saugata and Hsieh, Kevin and Boroumand, Amirali and Ausavarungnirun, Rachata and Mutlu, Onur},
  booktitle={Beyond-CMOS Technologies for Next Generation Computer Design},
  year={2019},

}

@inproceedings{ahn2015pim,
  title={{PIM-enabled instructions: A low-overhead, locality-aware processing-in-memory architecture}},
  author={Ahn, Junwhan and Yoo, Sungjoo and Mutlu, Onur and Choi, Kiyoung},
  booktitle={ISCA},
  year={2015},
}




@article{shendure_dna_2017,
	title = {{DNA} sequencing at 40: past, present and future},
	volume = {550},
	issn = {1476-4687},
	url = {https://doi.org/10.1038/nature24286},
	doi = {10.1038/nature24286},
	abstract = {This review commemorates the 40th anniversary of DNA sequencing, a period in which we have already witnessed multiple technological revolutions and a growth in scale from a few kilobases to the first human genome, and now to millions of human and a myriad of other genomes. DNA sequencing has been extensively and creatively repurposed, including as a ‘counter’ for a vast range of molecular phenomena. We predict that in the long view of history, the impact of DNA sequencing will be on a par with that of the microscope.},
	number = {7676},
	journal = {Nature},
	author = {Shendure, Jay and Balasubramanian, Shankar and Church, George M. and Gilbert, Walter and Rogers, Jane and Schloss, Jeffery A. and Waterston, Robert H.},
	month = oct,
	year = {2017},
	pages = {345--353},
}

@article{firtina2021blend,
  title={{BLEND: A Fast, Memory-Efficient, and Accurate Mechanism to Find Fuzzy Seed Matches}},
  author={Firtina, Can and Park, Jisung and Kim, Jeremie S and Alser, Mohammed and Cali, Damla Senol and Shahroodi, Taha and Ghiasi, Nika Mansouri and Singh, Gagandeep and Kanellopoulos, Konstantinos and Alkan, Can and others},
  journal={arXiv preprint arXiv:2112.08687},
  year={2021}
}

@misc{IntelSkylakeX,
 author        = {{Ian Curtis.}},
 title         = "{{The Intel Skylake-X Review: Core i9 7900X, i7 7820X and i7 7800X Tested: Die Size Estimates and Arrangements.}}",
 year = 2017,
 booktitle={AnandTech},
 howpublished           = {\url{https://www.anandtech.com/show/11550/the-intel-skylakex-review-core-i9-7900x-i7-7820x-and-i7-7800x-tested/6}}
}

@misc{IntelZeonGold6126,
 author        = {{Intel Corp.}},
 title         = "{{Intel® Xeon® Gold 6126 Processor (19.25M Cache, 2.60 GHz) Product Specifications.}}",
 howpublished           = {\url{https://ark.intel.com/content/www/us/en/ark/products/120483/intel-xeon-gold-6126-processor-19-25m-cache-2-60-ghz.html}}
}

@misc{CascadeLakeSP,
 author        = {{WikiChip.}},
 title         = "{{Cascade Lake SP - Intel.}}",
 year = 2019,
 howpublished           = {\url{https://en.wikichip.org/wiki/intel/cores/cascade_lake_sp}}
}

@article{harris2007optimizing,
  title={Optimizing parallel reduction in CUDA},
  author={Harris, Mark and others},
  journal={Nvidia developer technology},
  year={2007},
}

@article{agnew2009estimating,
  title={{Estimating the worldwide extent of illegal fishing}},
  author={Agnew, David J and Pearce, John and Pramod, Ganapathiraju and Peatman, Tom and Watson, Reg and Beddington, John R and Pitcher, Tony J},
  journal={PloS one},
  year={2009},
}

@misc{IntelPerformanceCounterMonitor,
 author        = {{Intel Corp.}},
 title         = "{{Intel® Performance Counter Monitor.}}",
 year = 2017,
 howpublished           = {\url{https://www.intel.com/content/www/us/en/developer/articles/technical/performance-counter-monitor.html}}
}



@misc{IntelVTune,
 author        = {{Intel}},
 title         = "{{Intel VTune Amplifier 2019 User Guide.}}",
 year = 2018,
 howpublished           = {\url{https://software.intel.com/en-us/vtune-amplifier-help}}
}


@article{meyer2021critical,
  title={{Critical Assessment of Metagenome Interpretation-the second round of challenges}},
  author={Meyer, F and Fritz, A and Deng, Z-L and Koslicki, D and Gurevich, A and Robertson, G and Alser, M and Antipov, D and Beghini, F and Bertrand, D and others},
  journal={bioRxiv},
  year={2021},
  publisher={Cold Spring Harbor Laboratory}
}

@inproceedings{mayhew2003pcie,
  title={{PCI Express and Advanced Switching: Evolutionary path to building next generation interconnects}},
  author={Mayhew, David and Krishnan, Venkata},
  booktitle={11th Symposium on High Performance Interconnects},
  year={2003},
}

@misc{CAPI21,
 title={{Coherent Accelerator Processor Interface}},
 author={author = Wikipedia contributors},
  howpublished = "\url{https://en.wikipedia.org/wiki/Coherent_Accelerator_Processor_Interface}",
}

@misc{CAPI22,
 title={{Opening Up the Server Bus For Coherent Acceleration}},
author={Timothy Prickett Morgan},
  howpublished = "\url{https://www.nextplatform.com/2016/10/17/opening-server-bus-coherent-acceleration/}",
}

@inproceedings{huangfu2020nest,
  title={{NEST: DIMM based near-data-processing accelerator for K-mer counting}},
  author={Huangfu, Wenqin and Malladi, Krishna T and Li, Shuangchen and Gu, Peng and Xie, Yuan},
  booktitle={ICCAD},
  year={2020},
}


@article{alser2021technology,
  title={{Technology dictates algorithms: recent developments in read alignment}},
  author={Alser, Mohammed and Rotman, Jeremy and Deshpande, Dhrithi and Taraszka, Kodi and Shi, Huwenbo and Baykal, Pelin Icer and Yang, Harry Taegyun and Xue, Victor and Knyazev, Sergey and Singer, Benjamin D and others},
  journal={Genome biology},
  year={2021},
}

@inproceedings{huangfu2019medal,
  title={{Medal: Scalable dimm based near data processing accelerator for dna seeding algorithm}},
  author={Huangfu, Wenqin and Li, Xueqi and Li, Shuangchen and Hu, Xing and Gu, Peng and Xie, Yuan},
  booktitle={MICRO},
  year={2019}
}


@article{manekar2018benchmarkkmercounting,
  title={{A benchmark study of k-mer counting methods for high-throughput sequencing}},
  author={Manekar, Swati C and Sathe, Shailesh R},
  journal={GigaScience},
  year={2018},
}


@inproceedings{xiao2018kmercountingmemory,
  title={{K-mer Counting: memory-efficient strategy, parallel computing and field of application for Bioinformatics}},
  author={Xiao, Ming and Li, Jiakun and Hong, Song and Yang, Yongtao and Li, Junhua and Wang, Jianxin and Yang, Jian and Ding, Wenbiao and Zhang, Le},
  booktitle={BIBM},
  year={2018},
}


@article{kokot2017kmc,
  title={{KMC 3: counting and manipulating k-mer statistics}},
  author={Kokot, Marek and D{\l}ugosz, Maciej and Deorowicz, Sebastian},
  journal={Bioinformatics},
  year={2017},
}

@inproceedings{bose2019k,
  title={{k-core: Hardware Accelerator for k-mer Generation and Counting used in Computational Genomics}},
  author={Bose, Simmi M and Lalapura, Varsha S and Saravanan, S and Purnaprajna, Madhura},
  booktitle={VLSID},
  year={2019},
}

@article{erbert2017gerbil,
  title={{Gerbil: a fast and memory-efficient k-mer counter with GPU-support}},
  author={Erbert, Marius and Rechner, Steffen and M{\"u}ller-Hannemann, Matthias},
  journal={Algorithms for Molecular Biology},
  year={2017},
}


@article{zahedi2021MnemoComp,
  title={{MnemoComp: A Novel Solution to Support Signed Arithmetic Matrix Multiplication for In-memory Architectures}},
  author={Zahedi, Mahdi and Shahroodi, Taha and Wong, Stephan and Hamdioui, Said},
  journal={TCAS I},
  year={2021},
}

@article{liu2016harmonica,
  title={Harmonica: A framework of heterogeneous computing systems with memristor-based neuromorphic computing accelerators},
  author={Liu, Xiaoxiao and Mao, Mengjie and Liu, Beiye and Li, Boxun and Wang, Yu and Jiang, Hao and Barnell, Mark and Wu, Qing and Yang, Jianhua and Li, Hai and others},
  journal={TCAS I},
  year={2016},
}


@inproceedings{gao2019computedram,
  title={{Computedram: In-memory compute using off-the-shelf drams}},
  author={Gao, Fei and Tziantzioulis, Georgios and Wentzlaff, David},
  booktitle={MICRO},
  year={2019}
}


@article{nair2015active,
  title={Active memory cube: A processing-in-memory architecture for exascale systems},
  author={Nair, Ravi and Antao, Samuel F and Bertolli, Carlo and Bose, Pradip and Brunheroto, Jose R and Chen, Tong and Cher, C-Y and Costa, Carlos HA and Doi, Jun and Evangelinos, Constantinos and others},
  journal={IBM Journal of Research and Development},
  year={2015},
}


@article{leipzig2017reviewbioinformatics,
  title={A review of bioinformatic pipeline frameworks},
  author={Leipzig, Jeremy},
  journal={Briefings in bioinformatics},
  year={2017},
}


@article{fjukstad2017reviewbioinformatics,
  title={A review of scalable bioinformatics pipelines},
  author={Fjukstad, Bj{\o}rn and Bongo, Lars Ailo},
  journal={Data Science and Engineering},
  year={2017},
}


@inproceedings{jiang2021exma,
  title={EXMA: A Genomics Accelerator for Exact-Matching},
  author={Jiang, Lei and Zokaee, Farzaneh},
  booktitle={HPCA},
  year={2021},
}

@inproceedings{angizi2020exploring,
  title={Exploring DNA Alignment-in-Memory Leveraging Emerging SOT-MRAM},
  author={Angizi, Shaahin and Zhang, Wei and Fan, Deliang},
  booktitle={VLSI},
  year={2020}
}

@inproceedings{angizi2020pim,
  title={Pim-aligner: A processing-in-mram platform for biological sequence alignment},
  author={Angizi, Shaahin and Sun, Jiao and Zhang, Wei and Fan, Deliang},
  booktitle={DATE},
  year={2020},

}

@inproceedings{angizi2019aligns,
  title={Aligns: A processing-in-memory accelerator for dna short read alignment leveraging sot-mram},
  author={Angizi, Shaahin and Sun, Jiao and Zhang, Wei and Fan, Deliang},
  booktitle={DAC},
  year={2019},
}

@inproceedings{imani2018hdna,
  title={{HDNA: Energy-Efficient DNA Sequencing using Hyperdimensional Computing}},
  author={Imani, Mohsen and Nassar, Tarek and Rahimi, Abbas and Rosing, Tajana},
  booktitle={BHI},
  year={2018},

}





@article{kim2018grim,
  title={{GRIM-Filter: Fast seed location filtering in DNA read mapping using processing-in-memory technologies}},
  author={Kim, Jeremie S and Cali, Damla Senol and Xin, Hongyi and Lee, Donghyuk and Ghose, Saugata and Alser, Mohammed and Hassan, Hasan and Ergin, Oguz and Alkan, Can and Mutlu, Onur},
  journal={BMC genomics},
  year={2018},
}

@inproceedings{wu2021sieve,
  title={{Sieve: Scalable In-situ DRAM-based Accelerator Designs for Massively Parallel k-mer Matching}},
  author={Wu, Lingxi and Sharifi, Rasool and Lenjani, Marzieh and Skadron, Kevin and Venkat, Ashish},
  booktitle={ISCA},
  year={2021},
}

@inproceedings{cali2020genasm,
  title={Genasm: A high-performance, low-power approximate string matching acceleration framework for genome sequence analysis},
  author={Cali, Damla Senol and Kalsi, Gurpreet S and Bing{\"o}l, Z{\"u}lal and Firtina, Can and Subramanian, Lavanya and Kim, Jeremie S and Ausavarungnirun, Rachata and Alser, Mohammed and Gomez-Luna, Juan and Boroumand, Amirali and others},
  booktitle={MICRO},
  year={2020},
}

@inproceedings{kim2019nandnet,
  title={Nand-net: Minimizing computational complexity of in-memory processing for binary neural networks},
  author={Kim, Hyeonuk and Sim, Jaehyeong and Choi, Yeongjae and Kim, Lee-Sup},
  booktitle={HPCA},
  year={2019},
}

@inproceedings{fujiki2018genax,
  title={Genax: A genome sequencing accelerator},
  author={Fujiki, Daichi and Subramaniyan, Arun and Zhang, Tianjun and Zeng, Yu and Das, Reetuparna and Blaauw, David and Narayanasamy, Satish},
  booktitle={ISCA},
  year={2018},
}


@inproceedings{liu2018parallelizing,
  title={Parallelizing SRAM arrays with customized bit-cell for binary neural networks},
  author={Liu, Rui and Peng, Xiaochen and Sun, Xiaoyu and Khwa, Win-San and Si, Xin and Chen, Jia-Jing and Li, Jia-Fang and Chang, Meng-Fan and Yu, Shimeng},
  booktitle={DAC},
  year={2018},
}



@article{borghetti2010memristiveimply1,
  title={‘Memristive’switches enable ‘stateful’logic operations via material implication},
  author={Borghetti, Julien and Snider, Gregory S and Kuekes, Philip J and Yang, J Joshua and Stewart, Duncan R and Williams, R Stanley},
  journal={Nature},
  year={2010},
}

@article{mahmoudi2013implicationimply2,
  title={Implication logic gates using spin-transfer-torque-operated magnetic tunnel junctions for intrinsic logic-in-memory},
  author={Mahmoudi, Hiwa and Windbacher, Thomas and Sverdlov, Viktor and Selberherr, Siegfried},
  journal={Solid-State Electronics},
  year={2013},

}

@inproceedings{zokaee2019finder,
  title={Finder: Accelerating fm-index-based exact pattern matching in genomic sequences through reram technology},
  author={Zokaee, Farzaneh and Zhang, Mingzhe and Jiang, Lei},
  booktitle={PACT},
  year={2019},
}

@article{kaplan2018rassa,
  title={{RASSA: resistive prealignment accelerator for approximate DNA long read mapping}},
  author={Kaplan, Roman and Yavits, Leonid and Ginosar, Ran},
  journal={IEEE Micro},
  year={2018},
}

@inproceedings{radar,
  title     = {{RADAR: A Case for Retention-Aware DRAM Assembly and
                  Repair in Future FGR DRAM Memory}},
  author    = {Wang, Ying and Han, Yinhe and Wang, Cheng and Li, Huawei
                  and Li, Xiaowei},
  booktitle = {DAC},
  year      = {2015}
}

@article{drumond2017mondrian,
  title={The mondrian data engine},
  author={Drumond, Mario and Daglis, Alexandros and Mirzadeh, Nooshin and Ustiugov, Dmitrii and Picorel, Javier and Falsafi, Babak and Grot, Boris and Pnevmatikatos, Dionisios},
  journal={ACM SIGARCH Computer Architecture News},
  year={2017},
}


@inproceedings{zhang2018graphp,
  title={GraphP: Reducing communication for PIM-based graph processing with efficient data partition},
  author={Zhang, Mingxing and Zhuo, Youwei and Wang, Chao and Gao, Mingyu and Wu, Yongwei and Chen, Kang and Kozyrakis, Christos and Qian, Xuehai},
  booktitle={HPCA},
  year={2018},
}


@article{gokhale1995processing,
  title={Processing in memory: The Terasys massively parallel PIM array},
  author={Gokhale, Maya and Holmes, Bill and Iobst, Ken},
  journal={Computer},
  year={1995},
}


@inproceedings{hall1999mapping,
  title={Mapping irregular applications to DIVA, a PIM-based data-intensive architecture},
  author={Hall, Mary and Kogge, Peter and Koller, Jeff and Diniz, Pedro and Chame, Jacqueline and Draper, Jeff and LaCoss, Jeff and Granacki, John and Brockman, Jay and Srivastava, Apoorv and others},
  booktitle={SC: Conference on Supercomputing},
  year={1999},

}


@article{patterson1997case,
  title={A case for intelligent RAM},
  author={Patterson, David and Anderson, Thomas and Cardwell, Neal and Fromm, Richard and Keeton, Kimberly and Kozyrakis, Christoforos and Thomas, Randi and Yelick, Katherine},
  journal={IEEE micro},
  year={1997},
}

@inproceedings{eckert2018neural,
  title={Neural cache: Bit-serial in-cache acceleration of deep neural networks},
  author={Eckert, Charles and Wang, Xiaowei and Wang, Jingcheng and Subramaniyan, Arun and Iyer, Ravi and Sylvester, Dennis and Blaaauw, David and Das, Reetuparna},
  booktitle={ISCA},
  year={2018},
}

@inproceedings{nag2019gencache,
  title={Gencache: Leveraging in-cache operators for efficient sequence alignment},
  author={Nag, Anirban and Ramachandra, CN and Balasubramonian, Rajeev and Stutsman, Ryan and Giacomin, Edouard and Kambalasubramanyam, Hari and Gaillardon, Pierre-Emmanuel},
  booktitle={MICRO},
  year={2019}
}


@article{shafiee2016isaac,
  title={{ISAAC: A convolutional neural network accelerator with in-situ analog arithmetic in crossbars}},
  author={Shafiee, Ali and Nag, Anirban and Muralimanohar, Naveen and Balasubramonian, Rajeev and Strachan, John Paul and Hu, Miao and Williams, R Stanley and Srikumar, Vivek},
  journal={ISCA},
  year={2016},
}


@inproceedings{aga2017computecache,
  title={Compute caches},
  author={Aga, Shaizeen and Jeloka, Supreet and Subramaniyan, Arun and Narayanasamy, Satish and Blaauw, David and Das, Reetuparna},
  booktitle={HPCA},
  year={2017},
}

@inproceedings{torrellas2012flexram,
  title={FlexRAM: Toward an advanced Intelligent Memory system: A retrospective paper},
  author={Torrellas, Josep},
  booktitle={ICCD},
  year={2012},
}


@article{stone1970logic,
  title={A logic-in-memory computer},
  author={Stone, Harold S},
  journal={IEEE Transactions on Computers},
  year={1970},
}

@book{doraswamy2003ipsec,
  title={IPSec: the new security standard for the Internet, intranets, and virtual private networks},
  author={Doraswamy, Naganand and Harkins, Dan},
  year={2003},
  publisher={Prentice Hall Professional}
}


@inproceedings{shields2000protocol,
  title={A protocol for anonymous communication over the internet},
  author={Shields, Clay and Levine, Brian Neil},
  booktitle={Proceedings of the 7th ACM Conference on Computer and Communications Security},
  year={2000}
}


@article{wilton1996cacti,
  title={{CACTI: An enhanced cache access and cycle time model}},
  author={Wilton, Steven JE and Jouppi, Norman P},
  journal={JSSC},
  year={1996},
}


@inproceedings{poremba2012nvmain,
  title     = {{NVMAIN: An Architectural-Level Main Memory Simulator for
                  Emerging Non-Volatile Memories}},
  author    = {Poremba, Matt and Xie, Yuan},
  booktitle = {ISVLSI},
  year      = {2012}
}

@article{dong2012nvsim,
  title={Nvsim: A circuit-level performance, energy, and area model for emerging nonvolatile memory},
  author={Dong, Xiangyu and Xu, Cong and Xie, Yuan and Jouppi, Norman P},
  journal={TCAD},
  year={2012},
}

@article{burr2016recent,
  title={Recent progress in phase-change memory technology},
  author={Burr, Geoffrey W and Brightsky, Matthew J and Sebastian, Abu and Cheng, Huai-Yu and Wu, Jau-Yi and Kim, Sangbum and Sosa, Norma E and Papandreou, Nikolaos and Lung, Hsiang-Lan and Pozidis, Haralampos and others},
  journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
  year={2016},
}

@article{cai2019fully,
  title={A fully integrated reprogrammable memristor--CMOS system for efficient multiply--accumulate operations},
  author={Cai, Fuxi and Correll, Justin M and Lee, Seung Hwan and Lim, Yong and Bothra, Vishishtha and Zhang, Zhengya and Flynn, Michael P and Lu, Wei D},
  journal={Nature Electronics},
  year={2019},
}


@article{wang2019situ,
  title={In situ training of feed-forward and recurrent convolutional memristor networks},
  author={Wang, Zhongrui and Li, Can and Lin, Peng and Rao, Mingyi and Nie, Yongyang and Song, Wenhao and Qiu, Qinru and Li, Yunning and Yan, Peng and Strachan, John Paul and others},
  journal={Nature Machine Intelligence},
  year={2019},
}


@article{wang2018fully,
  title={Fully memristive neural networks for pattern classification with unsupervised learning},
  author={Wang, Zhongrui and Joshi, Saumil and Savel’ev, Sergey and Song, Wenhao and Midya, Rivu and Li, Yunning and Rao, Mingyi and Yan, Peng and Asapu, Shiva and Zhuo, Ye and others},
  journal={Nature Electronics},
  year={2018},
}


@article{hardtdegen2018improved,
  title={Improved switching stability and the effect of an internal series resistor in HfO 2/TiO x bilayer ReRAM cells},
  author={Hardtdegen, Alexander and La Torre, Camilla and C{\"u}ppers, Felix and Menzel, Stephan and Waser, Rainer and Hoffmann-Eifert, Susanne},
  journal={IEEE transactions on electron devices},
  year={2018},
}


@article{yu2016emerging,
  title={Emerging memory technologies: Recent trends and prospects},
  author={Yu, Shimeng and Chen, Pai-Yu},
  journal={IEEE Solid-State Circuits Magazine},
  year={2016},
}


@article{kvatinsky2014magic,
  title={{MAGIC—Memristor-aided logic}},
  author={Kvatinsky, Shahar and Belousov, Dmitry and Liman, Slavik and Satat, Guy and Wald, Nimrod and Friedman, Eby G and Kolodny, Avinoam and Weiser, Uri C},
  journal={TCAS II},
  year={2014}
}



@inproceedings{chandoke2015comparative,
  title={Comparative analysis of Sense Amplifiers for SRAM in 65nm CMOS technology},
  author={Chandoke, Nidhi and Chitkara, Neha and Grover, Anuj},
  booktitle={ICECCT},
  year={2015},
}

@misc{murmann2015adc,
  title={{ADC performance survey 1997--2015}},
  author={Murmann, Boris},
  year={2015}
}







@inproceedings{ahn2016scalable,
  title     = {{A scalable processing-in-memory accelerator for parallel graph processing}},
  author    = {Ahn, Junwhan and Hong, Sungpack and Yoo, Sungjoo and Mutlu, Onur and Choi, Kiyoung},
  year      = 2015,
  booktitle = {ISCA},
}

@article{balatti2015true,
  title={True random number generation by variability of resistive switching in oxide-based devices},
  author={Balatti, Simone and Ambrogio, Stefano and Wang, Zhongqiang and Ielmini, Daniele},
  journal={Journal on Emerging and Selected Topics in Circuits and Systems},
  year={2015},
}



@article{hu2018memristor,
  title={{Memristor-based analog computation and neural network classification with a dot product engine}},
  author={Hu, Miao and Graves, Catherine E and Li, Can and Li, Yunning and Ge, Ning and Montgomery, Eric and Davila, Noraica and Jiang, Hao and Williams, R Stanley and Yang, J Joshua and others},
  journal={Advanced Materials},
  year={2018},
}

@inproceedings{kim2018efficient,
  title={Efficient human activity recognition using hyperdimensional computing},
  author={Kim, Yeseong and Imani, Mohsen and Rosing, Tajana S},
  booktitle={Proceedings of Conference on the Internet of Things},
  year={2018}
}


@inproceedings{kim2020geniehd,
  title={Geniehd: Efficient dna pattern matching accelerator using hyperdimensional computing},
  author={Kim, Yeseong and Imani, Mohsen and Moshiri, Niema and Rosing, Tajana},
  booktitle={DATE},
  year={2020},
}


@article{burrello2019hyperdimensional,
  title={Hyperdimensional computing with local binary patterns: one-shot learning of seizure onset and identification of ictogenic brain regions using short-time ieeg recordings},
  author={Burrello, Alessio and Schindler, Kaspar and Benini, Luca and Rahimi, Abbas},
  journal={IEEE Transactions on Biomedical Engineering},
  year={2019},
}


@article{imani2017low,
  title={Low-power sparse hyperdimensional encoder for language recognition},
  author={Imani, Mohsen and Hwang, John and Rosing, Tajana and Rahimi, Abbas and Rabaey, Jan M},
  journal={Design \& Test},
  year={2017},
}


@article{travieso2017detection,
  title={{Detection of different voice diseases based on the nonlinear characterization of speech signals}},
  author={Travieso, Carlos M and Alonso, Jes{\'u}s B and Orozco-Arroyave, Juan Rafael and Vargas-Bonilla, Jes{\'u}s Francisco and N{\"o}th, Elmar and Ravelo-Garc{\'\i}a, Antonio G},
  journal={Expert Systems with Applications},

  year={2017},
}


@inproceedings{zahedi2021Arch,
  title={{Tile Architecture and Hardware Implementation for Computation-in-Memory}},
  author={Zahedi, Mahdi and van Duijnen, Remon and Wong, Stephan and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2021},
}


@article{choi2017experimental,
  title={Experimental demonstration of feature extraction and dimensionality reduction using memristor networks},
  author={Choi, Shinhyun and Shin, Jong Hoon and Lee, Jihang and Sheridan, Patrick and Lu, Wei D},
  journal={Nano letters},
  year={2017},

}



@inproceedings{puglisi2017new,
  title={A new verilog-A compact model of random telegraph noise in oxide-based RRAM for advanced circuit design},
  author={Puglisi, Francesco Maria and Zagni, Nicol{\`o} and Larcher, Luca and Pavan, Paolo},
  booktitle={ESSDERC},
  year={2017},
}


@article{diarce2014comparative,
  title={A comparative study of the CFD modeling of a ventilated active fa{\c{c}}ade including phase change materials},
  author={Diarce, G and Campos-Celador, {\'A} and Martin, K and Urresti, A and Garc{\'\i}a-Romero, A and Sala, JM},
  journal={Applied Energy},
  year={2014},
}


@article{krizhevsky2009learning-CIFAR,
  title={{Learning multiple layers of features from tiny images}},
  author={Krizhevsky, Alex and Hinton, Geoffrey and others},
  year={2009},
  journal={Citeseer}
}


@misc{ISOLET,
 author        = {{Cole, Ron and  Fanty, Mark}},
 title         = "{{UCI Machine Learning Repository}}",
 howpublished           = {\url{http://archive.ics.uci.edu/ml/datasets/ISOLET}}
}


@inproceedings{imani2020dual,
  title={Dual: Acceleration of clustering algorithms using digital-based processing in-memory},
  author={Imani, Mohsen and Pampana, Saikishan and Gupta, Saransh and Zhou, Minxuan and Kim, Yeseong and Rosing, Tajana},
  booktitle={MICRO},
  year={2020},
}


@article{ge2020classification,
  title={Classification using Hyperdimensional Computing: A Review},
  author={Ge, Lulu and Parhi, Keshab K},
  journal={IEEE Circuits and Systems Magazine},
  year={2020},
}



@article{breitwieser2019review,
  title={{A Review of Methods and Databases for Metagenomic Classification and Assembly}},
  author={Breitwieser, Florian P and Lu, Jennifer and Salzberg, Steven L},
  journal={Briefings in bioinformatics},
  year={2019},
}



@misc{Statista,
 author        = {{A. Oloruntoba.}},
 title         = "{{Statista}}",
 howpublished           = {\url{https://www.statista.com/forecasts/758620/revenue-of-the-food-market-worldwide-by-country}}
}


@misc{wboc,
 author        = {{WBOC Researchers}},
 title         = "{{360 Research Reports }}",
 howpublished           = {\url{https://www.wboc.com/story/44060240/processed-food-market-size-is-expected-to-grow-at-a-cagr-of-39-during-2021-2026-with-top-countries-data}}
}

@misc{DNAdropCost2013,
 author        = {{Barba, M, Czosnek, H and Hadidi, A}},
 title         = "{{Cost in US Dollars per Raw Megabase of DNA Sequence}}",
 howpublished           = {\url{https://www.genome.gov/about-genomics/fact-sheets/DNA-Sequencing-Costs-Data}}
}

@misc{DNAdropCost2020,
 author        = {{Wetterstrand KA.}},
 title         = "{{DNA Sequencing Costs: Data from the NHGRI Genome Sequencing Program (GSP)}}",
 howpublished           = {\url{https://www.genome.gov/sequencingcostsdata}}
}

@misc{Metagenomicsmarketsize,
 author        = {{G. V. RESEARCH}},
 title         = "{{Metagenomics market size, share and trends analysis report by product (sequencing and data analytics), by technology (sequencing, function), by application (environmental), and segment forecasts, 2018 - 2025.}}",
 year={2017},
}


@article{alser2020accelerating,
  title={{Accelerating Genome Analysis: A Primer on an Ongoing Journey}},
  author={Alser, Mohammed and Bing{\"o}l, Z{\"u}lal and Cali, Damla Senol and Kim, Jeremie and Ghose, Saugata and Alkan, Can and Mutlu, Onur},
  journal={IEEE Micro},
  year={2020},
}


@article{daily2016parasail,
  title={{Parasail: SIMD C Library for Global, Semi-global, and Local Pairwise Sequence Alignments}},
  author={Daily, Jeff},
  journal={BMC bioinformatics},
  year={2016},
}

@article{huson2007megan,
  title={{MEGAN Analysis of Metagenomic Data}},
  author={Huson, Daniel H and Auch, Alexander F and Qi, Ji and Schuster, Stephan C},
  journal={Genome research},
  year={2007},
}


@article{luo2013soap3,
  title={{SOAP3-dp: Fast, Accurate and Sensitive GPU-based Short Read Aligner}},
  author={Luo, Ruibang and Wong, Thomas and Zhu, Jianqiao and Liu, Chi-Man and Zhu, Xiaoqian and Wu, Edward and Lee, Lap-Kei and Lin, Haoxiang and Zhu, Wenjuan and Cheung, David W and others},
  journal={PloS one},
  year={2013},
}

@article{liu2013cudasw++,
  title={{CUDASW++ 3.0: Accelerating Smith-Waterman Protein Database Search by Coupling CPU and GPU SIMD Instructions}},
  author={Liu, Yongchao and Wirawan, Adrianto and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2013},
}

@inproceedings{houtgast2015fpga,
  title={{An FPGA-based systolic array to accelerate the BWA-MEM genomic mapping algorithm}},
  author={Houtgast, Ernst Joachim and Sima, Vlad-Mihai and Bertels, Koen and Al-Ars, Zaid},
  booktitle={SAMOS},
  year={2015},
}

@article{fei2018fpgasw,
  title={{Fpgasw: Accelerating large-scale smith--waterman sequence alignment application with backtracking on fpga linear systolic array}},
  author={Fei, Xia and Dan, Zou and Lina, Lu and Xin, Man and Chunlei, Zhang},
  journal={Interdisciplinary Sciences: Computational Life Sciences},
  year={2018},
}

@article{brady2011phymmbl,
  title={{PhymmBL expanded: confidence scores, custom databases, parallelization and more}},
  author={Brady, Arthur and Salzberg, Steven},
  journal={Nature methods},
  year={2011},
}

@article{banerjee2018asap,
  title={{Asap: Accelerated short-read alignment on programmable hardware}},
  author={Banerjee, Subho Sankar and El-Hadedy, Mohamed and Lim, Jong Bin and Kalbarczyk, Zbigniew T and Chen, Deming and Lumetta, Steven S and Iyer, Ravishankar K},
  journal={IEEE Transactions on Computers},
  year={2018},
}

@inproceedings{georganas2015meraligner,
  title={{meraligner: A fully parallel sequence aligner}},
  author={Georganas, Evangelos and Bulu{\c{c}}, Aydin and Chapman, Jarrod and Oliker, Leonid and Rokhsar, Daniel and Yelick, Katherine},
  booktitle={International Parallel and Distributed Processing Symposium},
  year={2015},
}

@article{wood2014kraken,
  title={{Kraken: Ultrafast Metagenomic Sequence Classification Using Exact Alignments}},
  author={Wood, Derrick E and Salzberg, Steven L},
  journal={Genome biology},
  year={2014},
}

@article{liu2011accurate,
  title={{Accurate and fast estimation of taxonomic profiles from metagenomic shotgun sequences}},
  author={Liu, Bo and Gibbons, Theodore and Ghodsi, Mohammad and Treangen, Todd and Pop, Mihai},
  journal={Genome biology},
  year={2011},
}

@article{segata2012metagenomic,
  title={{Metagenomic microbial community profiling using unique clade-specific marker genes}},
  author={Segata, Nicola and Waldron, Levi and Ballarini, Annalisa and Narasimhan, Vagheesh and Jousson, Olivier and Huttenhower, Curtis},
  journal={Nature methods},
  year={2012},
}

@inproceedings{FastHASH,
  title={{Accelerating read mapping with FastHASH}},
  author={Xin, Hongyi and Lee, Donghyuk and Hormozdiari, Farhad and Yedkar, Samihan and Mutlu, Onur and Alkan, Can},
  booktitle={BMC genomics},
  year={2013},
}

@article{SneakySnake,
  title={{SneakySnake: A Fast and Accurate Universal Genome Pre-Alignment Filter for CPUs, GPUs, and FPGAs}},
  author={Alser, Mohammed and Shahroodi, Taha and Gomez-Luna, Juan and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1910.09020},
  year={2019}
}

@article{MetaQUAST,
  title={MetaQUAST: evaluation of metagenome assemblies},
  author={Mikheenko, Alla and Saveliev, Vladislav and Gurevich, Alexey},
  journal={Bioinformatics},
  year={2016},
}

@article{DatabaseQueryAbhairaj,
  title={In-Memory Database Query},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  year={2020},
}

@inproceedings{zahedi2020efficient,
  title={Efficient Organization of Digital Periphery to Support Integer Datatype for Memristor-based CIM},
  author={Zahedi, Mahdi and Mayahinia, Mahta and Lebdeh, Muath Abu and Wong, Stephan and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2020},
}


@misc{synopsys,
 author        = {{Synopsys, Inc.}},
 title         = "{Synopsys Design Compiler}",
 howpublished           = {\url{https://www.synopsys.com/support/training/rtl-synthesis/design-compiler-rtl-synthesis.html}}
}

@misc{PRJEB34001,
 author        = {{Project: PRJEB34001}},
 title         = "{Calibration sausages WGS containing mammalian and avian species}",
 howpublished           = {\url{https://www.ebi.ac.uk/ena/browser/view/PRJEB34001}}
}


@misc{PRJNA271645,
 author        = {{Project: PRJNA271645}},
 title         = "{Calibration sausages Metagenome}",
 howpublished           = {\url{https://www.ebi.ac.uk/ena/browser/view/PRJNA271645}}
}


@article{rachkovskij2013building,
  title={{Building a world model with structure-sensitive sparse binary distributed representations}},
  author={Rachkovskij, Dmitri A and Kussul, Ernst M and Baidyk, Tatiana N},
  journal={Biologically Inspired Cognitive Architectures},
  year={2013},
}


@article{kleyko2018classification,
  title={{Classification and Recall with Binary Hyperdimensional Computing: Tradeoffs in Choice of Density and Mapping Characteristics}},
  author={Kleyko, Denis and Rahimi, Abbas and Rachkovskij, Dmitri A and Osipov, Evgeny and Rabaey, Jan M},
  journal={IEEE transactions on neural networks and learning systems},
  year={2018},
}

@inproceedings{seshadri2017ambit,
  title={{Ambit: In-memory accelerator for bulk bitwise operations using commodity DRAM technology}},
  author={Seshadri, Vivek and Lee, Donghyuk and Mullins, Thomas and Hassan, Hasan and Boroumand, Amirali and Kim, Jeremie and Kozuch, Michael A and Mutlu, Onur and Gibbons, Phillip B and Mowry, Todd C},
  booktitle={MICRO},
  year={2017},
}


@inproceedings{zhang2014top,
  title           = {{TOP-PIM: throughput-oriented programmable processing in memory}},
  author          = {Zhang, Dongping and Jayasena, Nuwan and Lyashevsky, Alexander and Greathouse, Joseph L and Xu, Lifan and Ignatowski, Michael},
  year            = 2014,
  booktitle       = {HPDC},
}



@inproceedings{xie2017scouting,
  title={{Scouting logic: A novel memristor-based logic design for resistive computing}},
  author={Xie, Lei and Du Nguyen, Hoang Anh and Yu, Jintao and Kaichouhi, Ali and Taouil, Mottaqiallah and AlFailakawi, Mohammad and Hamdioui, Said},
  booktitle={ISVLSI},
  year={2017},
}

@inproceedings{carvajal2000high,
  title={{High-speed high-precision voltage-mode MIN/MAX circuits in CMOS technology}},
  author={Carvajal, Ram{\'o}n G and Ramirez-Angula, J and Tombs, J},
  booktitle={ISCAS},
  year={2000},
}


@inproceedings{li2016pinatubo,
  title={{Pinatubo: A processing-in-memory architecture for bulk bitwise operations in emerging non-volatile memories}},
  author={Li, Shuangchen and Xu, Cong and Zou, Qiaosha and Zhao, Jishen and Lu, Yu and Xie, Yuan},
  booktitle={DAC},
  year={2016}
}

@article{ielmini2018memory,
  title={{In-memory computing with resistive switching devices}},
  author={Ielmini, Daniele and Wong, H-S Philip},
  journal={Nature Electronics},
  year={2018},
}

@inproceedings{3DVRRAM,
  title={{Hyperdimensional computing with 3D VRRAM in-memory kernels: Device-architecture co-design for energy-efficient, error-resilient language recognition}},
  author={Li, Haitong and Wu, Tony F and Rahimi, Abbas and Li, Kai-Shin and Rusch, Miles and Lin, Chang-Hsien and Hsu, Juo-Luen and Sabry, Mohamed M and Eryilmaz, S Burc and Sohn, Joon and others},
  booktitle={IEDM},
  year={2016},
}


@inproceedings{li2016hyperdimensional,
  title={{Hyperdimensional computing with 3D VRRAM in-memory kernels: Device-architecture co-design for energy-efficient, error-resilient language recognition}},
  author={Li, Haitong and Wu, Tony F and Rahimi, Abbas and Li, Kai-Shin and Rusch, Miles and Lin, Chang-Hsien and Hsu, Juo-Luen and Sabry, Mohamed M and Eryilmaz, S Burc and Sohn, Joon and others},
  booktitle={IEDM},
  year={2016},
}

@article{seqan,
  title={The SeqAn C++ template library for efficient sequence analysis: A resource for programmers},
  author={Reinert, Knut and Dadi, Temesgen Hailemariam and Ehrhardt, Marcel and Hauswedell, Hannes and Mehringer, Svenja and Rahn, Ren{\'e} and Kim, Jongkyu and Pockrandt, Christopher and Winkler, J{\"o}rg and Siragusa, Enrico and others},
  journal={Journal of biotechnology},
  year={2017},
}

@article{HDC-CIM-IBM,
  title={{In-memory hyperdimensional computing}},
  author={Karunaratne, Geethan and Le Gallo, Manuel and Cherubini, Giovanni and Benini, Luca and Rahimi, Abbas and Sebastian, Abu},
  journal={Nature Electronics},
  year={2020},
}


@inproceedings{kestor2013quantifying,
  title={{Quantifying the energy cost of data movement in scientific applications}},
  author={Kestor, Gokcen and Gioiosa, Roberto and Kerbyson, Darren J and Hoisie, Adolfy},
  booktitle={IISWC},
  year={2013},
}

@article{ferreira2021pluto,
  title={{pLUTo: In-DRAM Lookup Tables to Enable Massively Parallel General-Purpose Computation}},
  author={Ferreira, Jo{\~a}o Dinis and Falcao, Gabriel and G{\'o}mez-Luna, Juan and Alser, Mohammed and Orosa, Lois and Sadrosadati, Mohammad and Kim, Jeremie S and Oliveira, Geraldo F and Shahroodi, Taha and Nori, Anant and others},
  journal={arXiv preprint},
  year={2021}
}

@article{waser2009redox,
  title={{Redox-based resistive switching memories--nanoionic mechanisms, prospects, and challenges}},
  author={Waser, Rainer and Dittmann, Regina and Staikov, Georgi and Szot, Kristof},
  journal={Advanced materials},
  year={2009},
}

@article{chen2010advances,
  title={{Advances and future prospects of spin-transfer torque random access memory}},
  author={Chen, E and Apalkov, D and Diao, Z and Driskill-Smith, A and Druist, D and Lottis, D and Nikitin, V and Tang, X and Watts, S and Wang, S and others},
  journal={IEEE Transactions on Magnetics},
  year={2010},
}

@article{lee2010phase,
  title={{Phase change memory architecture and the quest for scalability}},
  author={Lee, Benjamin C and Ipek, Engin and Mutlu, Onur and Burger, Doug},
  journal={Communications of the ACM},
  year={2010},
}

@article{kang2018multi,
  title={{A multi-functional in-memory inference processor using a standard 6T SRAM array}},
  author={Kang, Mingu and Gonugondla, Sujan K and Patil, Ameya and Shanbhag, Naresh R},
  journal={JSSC},
  year={2018},
}

@inproceedings{wu2018brain,
  title={{Brain-inspired computing exploiting carbon nanotube FETs and resistive RAM: Hyperdimensional computing case study}},
  author={Wu, Tony F and Li, Haitong and Huang, Ping-Chen and Rahimi, Abbas and Rabaey, Jan M and Wong, H-S Philip and Shulaker, Max M and Mitra, Subhasish},
  booktitle={ISSCC},
  year={2018},
}

@inproceedings{hamdioui2015memristor,
  title={Memristor based Computation-in-Memory Architecture for Data-Intensive Applications},
  author={Hamdioui, Said and Xie, Lei and Du Nguyen, Hoang Anh and Taouil, Mottaqiallah and Bertels, Koen and Corporaal, Henk and Jiao, Hailong and Catthoor, Francky and Wouters, Dirk and Eike, Linn and others},
  booktitle={DATE},
  year={2015},
}

@article{nguyen2020classification,
  title={{A classification of memory-centric computing}},
  author={Nguyen, Hoang Anh Du and Yu, Jintao and Lebdeh, Muath Abu and Taouil, Mottaqiallah and Hamdioui, Said and Catthoor, Francky},
  journal={JETC},
  year={2020},
}

@inproceedings{pandiyan2014quantifying,
  title={{Quantifying the energy cost of data movement for emerging smart phone workloads on mobile platforms}},
  author={Pandiyan, Dhinakaran and Wu, Carole-Jean},
  booktitle={IISWC},
  year={2014},
}

@inproceedings{boroumand2018google,
  title={{Google workloads for consumer devices: Mitigating data movement bottlenecks}},
  author={Boroumand, Amirali and Ghose, Saugata and Kim, Youngsok and Ausavarungnirun, Rachata and Shiu, Eric and Thakur, Rahul and Kim, Daehyun and Kuusela, Aki and Knies, Allan and Ranganathan, Parthasarathy and others},
  booktitle={Proceedings of the Twenty-Third International Conference on Architectural Support for Programming Languages and Operating Systems},
  year={2018}
}

@article{MetaPhlAn2,
  title={{MetaPhlAn2 for enhanced metagenomic taxonomic profiling}},
  author={Truong, Duy Tin and Franzosa, Eric A and Tickle, Timothy L and Scholz, Matthias and Weingart, George and Pasolli, Edoardo and Tett, Adrian and Huttenhower, Curtis and Segata, Nicola},
  journal={Nature methods},
  year={2015},
}

@article{wooley2010primer,
  title={{A primer on metagenomics}},
  author={Wooley, John C and Godzik, Adam and Friedberg, Iddo},
  journal={PLoS Comput Biol},
  year={2010},
}

@article{handelsman1998molecular,
  title={{Molecular biological access to the chemistry of unknown soil microbes: a new frontier for natural products}},
  author={Handelsman, Jo and Rondon, Michelle R and Brady, Sean F and Clardy, Jon and Goodman, Robert M},
  journal={Chemistry \& biology},
  year={1998},
}

@article{rondon2000cloning,
  title={{Cloning the soil metagenome: a strategy for accessing the genetic and functional diversity of uncultured microorganisms}},
  author={Rondon, Michelle R and August, Paul R and Bettermann, Alan D and Brady, Sean F and Grossman, Trudy H and Liles, Mark R and Loiacono, Kara A and Lynch, Berkley A and MacNeil, Ian A and Minor, Charles and others},
  journal={Appl. Environ. Microbiol.},
  year={2000},
}

@inproceedings{rahimi2016hyperdimensional,
  title={{Hyperdimensional biosignal processing: A case study for EMG-based hand gesture recognition}},
  author={Rahimi, Abbas and Benatti, Simone and Kanerva, Pentti and Benini, Luca and Rabaey, Jan M},
  booktitle={ICRC},
  year={2016},
}

@article{rachkovskij2001representation,
  title={{Representation and processing of structures with binary sparse distributed codes}},
  author={Rachkovskij, Dmitri A.},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  year={2001},
}

@article{plate1995holographic,
  title={{Holographic reduced representations}},
  author={Plate, Tony A},
  journal={TNN},
  year={1995},
}

@inproceedings{kanerva2000random,
  title={{Random indexing of text samples for latent semantic analysis}},
  author={Kanerva, Pentii and Kristoferson, Jan and Holst, Anders},
  booktitle={Proceedings of the Annual Meeting of the Cognitive Science Society},
  year={2000}
}

@article{gallant2013representing,
  title={{Representing objects, relations, and sequences}},
  author={Gallant, Stephen I and Okaywe, T Wendy},
  journal={Neural computation},
  year={2013},
}

@inproceedings{gallant2016positional,
  title={{Positional binding with distributed representations}},
  author={Gallant, Stephen I and Culliton, Phil},
  booktitle={ICIVC},
  year={2016},
}

@inproceedings{kleyko2015fault,
  title={{Fault detection in the hyperspace: Towards intelligent automation systems}},
  author={Kleyko, Denis and Osipov, Evgeny and Papakonstantinou, Nikolaos and Vyatkin, Valeriy and Mousavi, Arash},
  booktitle={INDIN},
  year={2015}
}

@article{kleyko2015imitation,
  title={{Imitation of honey bees’ concept learning processes using vector symbolic architectures}},
  author={Kleyko, Denis and Osipov, Evgeny and Gayler, Ross W and Khan, Asad I and Dyer, Adrian G},
  journal={Biologically Inspired Cognitive Architectures},
  year={2015},
}

@inproceedings{najafabadi2016hyperdimensional,
  title={{Hyperdimensional computing for text classification}},
  author={Najafabadi, Fateme Rasti and Rahimi, Abbas and Kanerva, Pentti and Rabaey, Jan M},
  booktitle={DATE},
  year={2016}
}

@article{rachkovskij2004some,
  title={{Some approaches to analogical mapping with structure-sensitive distributed representations}},
  author={Rachkovskij, Dmitri A},
  journal={Journal of Experimental \& Theoretical Artificial Intelligence},
  year={2004},
}

@article{slipchenko2009analogical,
  title={{Analogical mapping using similarity of binary distributed representations}},
  author={Slipchenko, Serge V and Rachkovskij, Dmitri A},
  journal={Information Theories and Applications},
  year={2009}
}

@article{rachkovskij2012similarity,
  title={{SIMILARITY-BASED RETRIEVAL WITH STRUCTURE-SENSITIVE SPARSE BINARY DISTRIBUTED REPRESENTATIONS}},
  author={Rachkovskij, Dmitri A and Slipchenko, Serge V},
  journal={Computational Intelligence},
  year={2012},
}

@article{eyice2015sip,
  title={{SIP metagenomics identifies uncultivated Methylophilaceae as dimethylsulphide degrading bacteria in soil and lake sediment}},
  author={Eyice, {\"O}zge and Namura, Motonobu and Chen, Yin and Mead, Andrew and Samavedam, Siva and Sch{\"a}fer, Hendrik},
  journal={The ISME journal},
  year={2015},

}

@inproceedings{fujiki2019duality,
  title={Duality cache for data parallel acceleration},
  author={Fujiki, Daichi and Mahlke, Scott and Das, Reetuparna},
  booktitle={ISCA},
  year={2019}
}


@article{merelli2018low,
  title={{Low-power portable devices for metagenomics analysis: Fog computing makes bioinformatics ready for the Internet of Things}},
  author={Merelli, Ivan and Morganti, Lucia and Corni, Elena and Pellegrino, Carmelo and Cesini, Daniele and Roverelli, Luca and Zereik, Gabriele and D’Agostino, Daniele},
  journal={Future Generation Computer Systems},
  year={2018},
}

@article{d2019combining,
  title={{Combining edge and cloud computing for low-power, cost-effective metagenomics analysis}},
  author={D’Agostino, Daniele and Morganti, Lucia and Corni, Elena and Cesini, Daniele and Merelli, Ivan},
  journal={Future Generation Computer Systems},
  year={2019}
}

@article{gayler2004vector,
  title={{Vector symbolic architectures answer Jackendoff's challenges for cognitive neuroscience}},
  author={Gayler, Ross W},
  journal={arXiv preprint},
  year={2004}
}

@article{Micop,
  title={{MiCoP: Microbial Community Profiling Method for Detecting Viral and Fungal Organisms in Metagenomic Samples}},
  author={LaPierre, Nathan and Mangul, Serghei and Alser, Mohammed and Mandric, Igor and Wu, Nicholas C and Koslicki, David and Eskin, Eleazar},
  journal={BMC genomics},
  year={2019},
}


@article{AFSMetacache,
  title={{A big data approach to metagenomics for all-food-sequencing}},
  author={Kobus, Robin and Abu{\'\i}n, Jos{\'e} M and M{\"u}ller, Andr{\'e} and Hellmann, S{\"o}ren Lukas and Pichel, Juan C and Pena, Tom{\'a}s F and Hildebrandt, Andreas and Hankeln, Thomas and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2020},
}

@article{langmead2012fast,
  title={{Fast gapped-read alignment with Bowtie 2}},
  author={Langmead, Ben and Salzberg, Steven L},
  journal={Nature methods},
  year={2012},
}


@article{li2013aligning,
  title={{Aligning sequence reads, clone sequences and assembly contigs with BWA-MEM}},
  author={Li, Heng},
  journal={arXiv preprint},
  year={2013}
}


@article{li2010fast,
  title={{Fast and accurate long-read alignment with Burrows--Wheeler transform}},
  author={Li, Heng and Durbin, Richard},
  journal={Bioinformatics},
  year={2010},
}

@article{li2018minimap2,
  title={{Minimap2: Pairwise Alignment for Nucleotide Sequences}},
  author={Li, Heng},
  journal={Bioinformatics},
  year={2018},
}


@article{metalign,
  title={{Metalign: Efficient Alignment-Based Metagenomic Profiling via Containment Min Hash}},
  author={LaPierre, Nathan and Alser, Mohammed and Eskin, Eleazar and Koslicki, David and Mangul, Serghei},
  journal={BioRxiv},
  year={2020},
}


@article{perez2020metagenomic,
  title={{Metagenomic approaches in microbial ecology: an update on whole-genome and marker gene sequencing analyses}},
  author={P{\'e}rez-Cobas, Ana Elena and Gomez-Valero, Laura and Buchrieser, Carmen},
  journal={Microbial Genomics},
  year={2020},
}


@article{bracken,
  title={{Bracken: Estimating Species Abundance in Metagenomics Data}},
  author={Lu, Jennifer and Breitwieser, Florian P and Thielen, Peter and Salzberg, Steven L},
  journal={PeerJ Computer Science},
  year={2017},
}


@article{clark,
  title={{CLARK: fast and accurate classification of metagenomic and genomic sequences using discriminative k-mers}},
  author={Ounit, Rachid and Wanamaker, Steve and Close, Timothy J and Lonardi, Stefano},
  journal={BMC genomics},
  year={2015},
}

@article{cuCLARK,
  title={{Accelerating metagenomic read classification on CUDA-enabled GPUs}},
  author={Kobus, Robin and Hundt, Christian and M{\"u}ller, Andr{\'e} and Schmidt, Bertil},
  journal={BMC bioinformatics},
  year={2017},
}

@article{kraken2,
  title={{Improved Metagenomic Analysis with Kraken 2}},
  author={Wood, Derrick E and Lu, Jennifer and Langmead, Ben},
  journal={Genome biology},
  year={2019},
}

@article{tillmar2013universal,
  title={{A universal method for species identification of mammals utilizing next generation sequencing for the analysis of DNA mixtures}},
  author={Tillmar, Andreas O and Dell'Amico, Barbara and Welander, Jenny and Holmlund, Gunilla},
  journal={PloS one},
  year={2013},
  
}

@article{smith2015documenting,
  title={{Documenting the UK “Black Fish Scandal” as a case study of criminal entrepreneurship}},
  author={Smith, Robert},
  journal={International Journal of Sociology and Social Policy},
  year={2015},
  
}


@article{koppel2019digital,
  title={{Digital duplex versus real-time PCR for the determination of meat proportions from sausages containing pork and beef}},
  author={K{\"o}ppel, Ren{\'e} and Ganeshan, Arthika and van Velsen, Franziska and Weber, Stefan and Schmid, J{\"u}rg and Graf, Christoph and Hochegger, Rupert},
  journal={European Food Research and Technology},
  year={2019},
}

@article{smith2004rural,
  title={{Rural rogues: a case story on the “smokies” trade}},
  author={Smith, Robert},
  journal={International Journal of Entrepreneurial Behavior \& Research},
  year={2004},
}

@article{koppel2011multiplex,
  title={{Multiplex real-time PCR for the detection and quantification of DNA from beef, pork, horse and sheep}},
  author={K{\"o}ppel, Ren{\'e} and Ruf, J{\"u}rg and Rentsch, J{\"u}rg},
  journal={European Food Research and Technology},
  year={2011},
  
}


@incollection{smith2013documenting,
  title={{Documenting and investigating the entrepreneurial trade in illegal veterinary medicines in the United Kingdom and Ireland}},
  author={Smith, Robert and Whiting, Martin},
  booktitle={Veterinary Business and Enterprise: Theoretical Foundations and Practical Cases},
  year={2013},
  }


@article{hussain2013economic,
  title={{Economic impact of food safety outbreaks on food businesses}},
  author={Hussain, Malik Altaf and Dawson, Christopher O},
  journal={Foods},
  year={2013},
  
}

@article{ahmadi2010effect,
  title={{The effect of impact and fruit properties on the bruising of peach}},
  author={Ahmadi, Ebrahim and Ghassemzadeh, Hamid Reza and Sadeghi, Morteza and Moghaddam, Mohammad and Neshat, Saeed Zarif},
  journal={Journal of Food Engineering},
  year={2010},
  
}


@article{spink2016food,
  title={{Food fraud prevention: policy, strategy, and decision-making--implementation steps for a government agency or industry}},
  author={Spink, John and Fortin, Neal D and Moyer, Douglas C and Miao, Hong and Wu, Yongning},
  journal={CHIMIA International Journal for Chemistry},
  year={2016},
}


@article{ripp2014all,
  title={{All-Food-Seq (AFS): a quantifiable screen for species in biological samples by deep DNA sequencing}},
  author={Ripp, Fabian and Krombholz, Christopher Felix and Liu, Yongchao and Weber, Mathias and Sch{\"a}fer, Anne and Schmidt, Bertil and K{\"o}ppel, Rene and Hankeln, Thomas},
  journal={BMC genomics},
  year={2014},
}

@article{hebert2003barcoding,
  title={{Barcoding animal life: cytochrome c oxidase subunit 1 divergences among closely related species}},
  author={Hebert, Paul DN and Ratnasingham, Sujeevan and De Waard, Jeremy R},
  journal={Proceedings of the Royal Society of London. Series B: Biological Sciences},
  year={2003},
}

@article{zhou2013ultra,
  title={{Ultra-deep sequencing enables high-fidelity recovery of biodiversity for bulk arthropod samples without PCR amplification}},
  author={Zhou, Xin and Li, Yiyuan and Liu, Shanlin and Yang, Qing and Su, XU and Zhou, Lili and Tang, Min and Fu, Ribei and Li, Jiguang and Huang, Quanfei},
  journal={Gigascience},
  year={2013},
  
}

@article{coghlan2012deep,
  title={{Deep sequencing of plant and animal DNA contained within traditional Chinese medicines reveals legality issues and health safety concerns}},
  author={Coghlan, Megan L and Haile, James and Houston, Jayne and Murray, Daithi C and White, Nicole E and Moolhuijzen, Paula and Bellgard, Matthew I and Bunce, Michael},
  journal={PLoS Genet},
  year={2012},
  
}



























%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



@article{elworth2020petabytes,
  title={{To Petabytes and beyond: recent advances in probabilistic and signal processing algorithms and their application to metagenomics}},
  author={Elworth, RA Leo and Wang, Qi and Kota, Pavan K and Barberan, CJ and Coleman, Benjamin and Balaji, Advait and Gupta, Gaurav and Baraniuk, Richard G and Shrivastava, Anshumali and Treangen, Todd J},
  journal={Nucleic acids research},
  volume={48},
  number={10},
  pages={5217--5234},
  year={2020},
  publisher={Oxford University Press}
}

@article{elworth2020petabytes,
  title={{Benchmarking metagenomics tools for taxonomic classification}},
  author={Simon, H Ye and Siddle, Katherine J and Park, Daniel J and Sabeti, Pardis C},
  journal={Cell},
  volume={178},
  number={4},
  pages={779--794},
  year={2019},
  publisher={Elsevier}
}



@article{dilthey2019strain,
  title={{Strain-level metagenomic assignment and compositional estimation for long reads with MetaMaps}},
  author={Dilthey, Alexander T and Jain, Chirag and Koren, Sergey and Phillippy, Adam M},
  journal={Nature communications},
  volume={10},
  number={1},
  pages={1--12},
  year={2019},
  publisher={Nature Publishing Group}
}



@article{mcintyre2017comprehensive,
  title={Comprehensive benchmarking and ensemble approaches for metagenomic classifiers},
  author={McIntyre, Alexa BR and Ounit, Rachid and Afshinnekoo, Ebrahim and Prill, Robert J and H{\'e}naff, Elizabeth and Alexander, Noah and Minot, Samuel S and Danko, David and Foox, Jonathan and Ahsanuddin, Sofia and others},
  journal={Genome biology},
  year={2017},
}

@book{bringhurst1996ets,
  title={{The Elements of Typographic Style}},
  author={Bringhurst, Robert and Eckersley, Richard},
  journal={Journal of Scholarly Publishing},
  volume={31},
  number={3},
  pages={149},
  year={2000},
  publisher={University of Toronto Press}
}

@article{firtina2019apollo,
  title={{Apollo: A Sequencing-Technology-Independent, Scalable, and Accurate Assembly Polishing Algorithm}},
  author={Firtina, Can and Kim, Jeremie S and Alser, Mohammed and Cali, Damla Senol and Cicek, A Ercument and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1902.04341},
  year={2019}
}


@article{alser2020technology,
  title={{Technology Dictates Algorithms: Recent Developments in Read Alignment}},
  author={Alser, Mohammed and Rotman, Jeremy and Taraszka, Kodi and Shi, Huwenbo and Baykal, Pelin Icer and Yang, Harry Taegyun and Xue, Victor and Knyazev, Sergey and Singer, Benjamin D and Balliu, Brunilda and others},
  journal={arXiv preprint arXiv:2003.00110},
  year={2020}
}



@article{kim2019airlift,
  title={{AirLift: A Fast and Comprehensive Technique for Translating Alignments between Reference Genomes}},
  author={Kim, Jeremie S and Firtina, Can and Cali, Damla Senol and Alser, Mohammed and Hajinazar, Nastaran and Alkan, Can and Mutlu, Onur},
  journal={arXiv preprint arXiv:1912.08735},
  year={2019}
}

@article{alser2019shouji,
  title={{Shouji: A Fast and Efficient Pre-Alignment Filter for Sequence Alignment}},
  author={Alser, Mohammed and Hassan, Hasan and Kumar, Akash and Mutlu, Onur and Alkan, Can},
  journal={Bioinformatics},
  volume={35},
  number={21},
  pages={4255--4263},
  year={2019},
  publisher={Oxford University Press}
}


@article{alser2017magnet,
  title={{MAGNET: Understanding and Improving the Accuracy of Genome Pre-Alignment Filtering}},
  author={Alser, Mohammed and Mutlu, Onur and Alkan, Can},
  journal={arXiv preprint arXiv:1707.01631},
  year={2017}
}

@article{alser2017gatekeeper,
  title={{GateKeeper: A New Hardware Architecture for Accelerating Pre-Alignment in DNA Short Read Mapping}},
  author={Alser, Mohammed and Hassan, Hasan and Xin, Hongyi and Ergin, O{\u{g}}uz and Mutlu, Onur and Alkan, Can},
  journal={Bioinformatics},
  volume={33},
  number={21},
  pages={3355--3363},
  year={2017},
  publisher={Oxford University Press}
}

@article{alser2019accelerating,
  title={{Accelerating the Understanding of Life's Code Through Better Algorithms and Hardware Design}},
  author={Alser, Mohammed HK},
  journal={Ph.D. dissertation, Bilkent Univ.},
  year={2019}
}


@article{vsovsic2017edlib,
  title={{Edlib: A C/C++ Library for Fast, Exact Sequence Alignment Using Edit Distance}},
  author={{\v{S}}o{\v{s}}i{\'c}, Martin and {\v{S}}iki{\'c}, Mile},
  journal={Bioinformatics},
  volume={33},
  number={9},
  pages={1394--1395},
  year={2017},
  publisher={Oxford University Press}
}







@inproceedings{imani2017exploring,
  title={{Exploring Hyperdimensional Associative Memory}},
  author={Imani, Mohsen and Rahimi, Abbas and Kong, Deqian and Rosing, Tajana and Rabaey, Jan M},
  booktitle={HPCA},
  year={2017},
}

@inproceedings{imani2017voicehd,
  title={{Voicehd: Hyperdimensional Computing for Efficient Speech Recognition}},
  author={Imani, Mohsen and Kong, Deqian and Rahimi, Abbas and Rosing, Tajana},
  booktitle={International Conference on Rebooting Computing (ICRC)},
  pages={1--8},
  year={2017},
  organization={IEEE}
}

@inproceedings{gupta2018felix,
  title={{Felix: Fast and Energy-Efficient Logic in Memory}},
  author={Gupta, Saransh and Imani, Mohsen and Rosing, Tajana},
  booktitle={International Conference on Computer-Aided Design (ICCAD)},
  pages={1--7},
  year={2018},
  organization={IEEE}
}

@inproceedings{imani2018hierarchical,
  title={{Hierarchical Hyperdimensional Computing for Energy Efficient Classification}},
  author={Imani, Mohsen and Huang, Chenyu and Kong, Deqian and Rosing, Tajana},
  booktitle={Design Automation Conference (DAC)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}



@inproceedings{imani2019fach,
  title={{FACH: Fpga-Based Acceleration of Hyperdimensional Computing by Reducing Computational Complexity}},
  author={Imani, Mohsen and Salamat, Sahand and Gupta, Saransh and Huang, Jiani and Rosing, Tajana},
  booktitle={Proceedings of the 24th Asia and South Pacific Design Automation Conference},
  pages={493--498},
  year={2019}
}

@inproceedings{gupta2019rapid,
  title={{RAPID: A ReRAM Processing in-Memory Architecture for DNA Sequence Alignment}},
  author={Gupta, Saransh and Imani, Mohsen and Khaleghi, Behnam and Kumar, Venkatesh and Rosing, Tajana},
  booktitle={International Symposium on Low Power Electronics and Design (ISLPED)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@article{collins2001implications,
  title={{Implications of the Human Genome Project for medical science}},
  author={Collins, Francis S and McKusick, Victor A},
  journal={Jama},
  year={2001},
}

@article{kaput2009planning,
  title={{Planning the human variome project: the Spain report}},
  author={Kaput, Jim and Cotton, Richard GH and Hardman, Lauren and Watson, Michael and Al Aqeel, Aida I and Al-Aama, Jumana Y and Al-Mulla, Fahd and Alonso, Santos and Aretz, Stefan and Auerbach, Arleen D and others},
  journal={Human mutation},
  year={2009},
}


@article{o2006gut,
  title={{The gut flora as a forgotten organ}},
  author={O'Hara, Ann M and Shanahan, Fergus},
  journal={EMBO reports},
  year={2006},
}

@article{fiers1976complete,
  title={{Complete nucleotide sequence of bacteriophage MS2 RNA: primary and secondary structure of the replicase gene}},
  author={Fiers, Walter and Contreras, Roland and Duerinck, Fred and Haegeman, Guy and Iserentant, Dirk and Merregaert, Jozef and Jou, W Min and Molemans, Francis and Raeymaekers, Alex and Van den Berghe, A and others},
  journal={Nature},
  year={1976},
}

@article{stewart2012growing,
  title={{Growing unculturable bacteria}},
  author={Stewart, Eric J},
  journal={Journal of bacteriology},
  volume={194},
  number={16},
  pages={4151--4160},
  year={2012},
  publisher={Am Soc Microbiol}
}

@article{amann1995phylogenetic,
  title={{Phylogenetic identification and in situ detection of individual microbial cells without cultivation.}},
  author={Amann, Rudolf I and Ludwig, Wolfgang and Schleifer, Karl-Heinz},
  journal={Microbiol. Mol. Biol. Rev.},
  volume={59},
  number={1},
  pages={143--169},
  year={1995},
  publisher={Am Soc Microbiol}
}

@article{pace1997molecular,
  title={{A molecular view of microbial diversity and the biosphere}},
  author={Pace, Norman R},
  journal={Science},
  volume={276},
  number={5313},
  pages={734--740},
  year={1997},
  publisher={American Association for the Advancement of Science}
}

@article{rappe2003uncultured,
  title={{The uncultured microbial majority}},
  author={Rapp{\'e}, Michael S and Giovannoni, Stephen J},
  journal={Annual Reviews in Microbiology},
  volume={57},
  number={1},
  pages={369--394},
  year={2003},
  publisher={Annual Reviews 4139 El Camino Way, PO Box 10139, Palo Alto, CA 94303-0139, USA}
}


@article{sczyrba2017critical,
  title={{Critical assessment of metagenome interpretation—a benchmark of metagenomics software}},
  author={Sczyrba, Alexander and Hofmann, Peter and Belmann, Peter and Koslicki, David and Janssen, Stefan and Dr{\"o}ge, Johannes and Gregor, Ivan and Majda, Stephan and Fiedler, Jessika and Dahms, Eik and others},
  journal={Nature methods},
  volume={14},
  number={11},
  pages={1063--1071},
  year={2017},
  publisher={Nature Publishing Group}
}

@article{milanese2019microbial,
  title={{Microbial abundance, activity and population genomic profiling with mOTUs2}},
  author={Milanese, Alessio and Mende, Daniel R and Paoli, Lucas and Salazar, Guillem and Ruscheweyh, Hans-Joachim and Cuenca, Miguelangel and Hingamp, Pascal and Alves, Renato and Costea, Paul I and Coelho, Luis Pedro and others},
  journal={Nature communications},
  volume={10},
  number={1},
  pages={1--11},
  year={2019},
  publisher={Nature Publishing Group}
}










@article{liu2015gswabe,
  title={{GSWABE: faster GPU-accelerated sequence alignment with optimal alignment retrieval for short DNA sequences}},
  author={Liu, Yongchao and Schmidt, Bertil},
  journal={Concurrency and Computation: Practice and Experience},
  volume={27},
  number={4},
  pages={958--972},
  year={2015},
  publisher={Wiley Online Library}
}

@article{waidyasooriya2014fpga,
  title={{FPGA-accelerator for DNA sequence alignment based on an efficient data-dependent memory access scheme}},
  author={Waidyasooriya, Hasitha Muthumala and Hariyama, Masanori and Kameyama, Michitaka},
  journal={Highly-Efficient Accelerators and Reconfigurable Technologies},
  pages={127--30},
  year={2014}
}




@inproceedings{arram2013hardware,
  title={{Hardware acceleration of genetic sequence alignment}},
  author={Arram, James and Tsoi, Kuen Hung and Luk, Wayne and Jiang, Peiyong},
  booktitle={International Symposium on Applied Reconfigurable Computing},
  pages={13--24},
  year={2013},
  organization={Springer}
}



@article{hach2010mrsfast,
  title={{mrsFAST: a cache-oblivious algorithm for short-read mapping}},
  author={Hach, Faraz and Hormozdiari, Fereydoun and Alkan, Can and Hormozdiari, Farhad and Birol, Inanc and Eichler, Evan E and Sahinalp, S Cenk},
  journal={Nature methods},
  volume={7},
  number={8},
  pages={576--577},
  year={2010},
  publisher={Nature Publishing Group}
}

@article{marco2012gem,
  title={{The GEM mapper: fast, accurate and versatile alignment by filtration}},
  author={Marco-Sola, Santiago and Sammeth, Michael and Guig{\'o}, Roderic and Ribeca, Paolo},
  journal={Nature methods},
  volume={9},
  number={12},
  pages={1185},
  year={2012},
  publisher={Nature Publishing Group}
}

@article{weese2012razers,
  title={{RazerS 3: faster, fully sensitive read mapping}},
  author={Weese, David and Holtgrewe, Manuel and Reinert, Knut},
  journal={Bioinformatics},
  volume={28},
  number={20},
  pages={2592--2599},
  year={2012},
  publisher={Oxford University Press}
}

@article{rizk2010gassst,
  title={{GASSST: global alignment short sequence search tool}},
  author={Rizk, Guillaume and Lavenier, Dominique},
  journal={Bioinformatics},
  volume={26},
  number={20},
  pages={2534--2540},
  year={2010},
  publisher={Oxford University Press}
}

@article{weese2009razers,
  title={{RazerS—fast read mapping with sensitivity control}},
  author={Weese, David and Emde, Anne-Katrin and Rausch, Tobias and D{\"o}ring, Andreas and Reinert, Knut},
  journal={Genome research},
  volume={19},
  number={9},
  pages={1646--1654},
  year={2009},
  publisher={Cold Spring Harbor Lab}
}

@inproceedings{nishimura2017accelerating,
  title={{Accelerating the Smith-Waterman algorithm using bitwise parallel bulk computation technique on GPU}},
  author={Nishimura, Takahiro and Bordim, Jacir L and Ito, Yasuaki and Nakano, Koji},
  booktitle={2017 IEEE International Parallel and Distributed Processing Symposium Workshops (IPDPSW)},
  pages={932--941},
  year={2017},
  organization={IEEE}
}

@article{chen2014accelerating,
  title={{Accelerating the next generation long read mapping with the FPGA-based system}},
  author={Chen, Peng and Wang, Chao and Li, Xi and Zhou, Xuehai},
  journal={IEEE/ACM transactions on computational biology and bioinformatics},
  volume={11},
  number={5},
  pages={840--852},
  year={2014},
  publisher={IEEE}
}



@article{baker2019dashing,
  title={{Dashing: fast and accurate genomic distances with HyperLogLog}},
  author={Baker, Daniel N and Langmead, Ben},
  journal={Genome Biology},
  volume={20},
  number={1},
  pages={265},
  year={2019},
  publisher={Springer}
}


@article{altschul1990basic,
  title={{Basic local alignment search tool}},
  author={Altschul, Stephen F and Gish, Warren and Miller, Webb and Myers, Eugene W and Lipman, David J},
  journal={Journal of molecular biology},
  volume={215},
  number={3},
  pages={403--410},
  year={1990},
  publisher={Elsevier}
}

@article{brady2009phymm,
  title={{Phymm and PhymmBL: metagenomic phylogenetic classification with interpolated Markov models}},
  author={Brady, Arthur and Salzberg, Steven L},
  journal={Nature methods},
  volume={6},
  number={9},
  pages={673},
  year={2009},
  publisher={Nature Publishing Group}
}













@article{khaleghi2020prive,
  title={{Prive-HD: Privacy-Preserved Hyperdimensional Computing}},
  author={Khaleghi, Behnam and Imani, Mohsen and Rosing, Tajana},
  journal={arXiv preprint arXiv:2005.06716},
  year={2020}
}



@article{gayler1998multiplicative,
  title={{Multiplicative binding, representation operators \& analogy}},
  journal={Workshop Poster},
  author={Gayler, Ross W},
  year={1998}
}




@article{plate2003holographic,
  title={{Holographic Reduced Representation: Distributed representation for cognitive structures}},
  journal={TNN},
  author={Plate, Tony A},
  year={2003}
}




@article{singh2020probabilistic,
  title={{Probabilistic data structures for big data analytics: A comprehensive review}},
  author={Singh, Amritpal and Garg, Sahil and Kaur, Ravneet and Batra, Shalini and Kumar, Neeraj and Zomaya, Albert Y},
  journal={Knowledge-Based Systems},
  volume={188},
  pages={104987},
  year={2020},
  publisher={Elsevier}
}

@article{rowe2019levee,
  title={{When the levee breaks: a practical guide to sketching algorithms for processing the flood of genomic data}},
  author={Rowe, Will PM},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={199},
  year={2019},
  publisher={Springer}
}

@book{kanerva1988sparse,
  title={{Sparse distributed memory}},
  author={Kanerva, Pentti},
  year={1988},
  publisher={MIT press}
}

@article{kleyko2016holographic,
  title={{Holographic graph neuron: A bioinspired architecture for pattern processing}},
  author={Kleyko, Denis and Osipov, Evgeny and Senior, Alexander and Khan, Asad I and {\c{S}}ekerciog{\u{g}}lu, Ya{\c{s}}ar Ahmet},
  journal={IEEE transactions on neural networks and learning systems},
  volume={28},
  number={6},
  pages={1250--1262},
  year={2016}
}

@article{paez2016uncovering,
  title={{Uncovering Earth’s virome}},
  author={Paez-Espino, David and Eloe-Fadrosh, Emiley A and Pavlopoulos, Georgios A and Thomas, Alex D and Huntemann, Marcel and Mikhailova, Natalia and Rubin, Edward and Ivanova, Natalia N and Kyrpides, Nikos C},
  journal={Nature},
  volume={536},
  number={7617},
  pages={425--430},
  year={2016},
  publisher={Nature Publishing Group}
}

@article{dutilh2014highly,
  title={{A highly abundant bacteriophage discovered in the unknown sequences of human faecal metagenomes}},
  author={Dutilh, Bas E and Cassman, Noriko and McNair, Katelyn and Sanchez, Savannah E and Silva, Genivaldo GZ and Boling, Lance and Barr, Jeremy J and Speth, Daan R and Seguritan, Victor and Aziz, Ramy K and others},
  journal={Nature communications},
  volume={5},
  number={1},
  pages={1--11},
  year={2014},
  publisher={Nature Publishing Group}
}

@article{aziz2015multidimensional,
  title={{Multidimensional metrics for estimating phage abundance, distribution, gene density, and sequence coverage in metagenomes}},
  author={Aziz, Ramy K and Dwivedi, Bhakti and Akhter, Sajia and Breitbart, Mya and Edwards, Robert A},
  journal={Frontiers in microbiology},
  volume={6},
  pages={381},
  year={2015},
  publisher={Frontiers}
}

@article{huttenhower2012structure,
  title={{Structure, function and diversity of the healthy human microbiome}},
  author={Huttenhower, Curtis and Gevers, Dirk and Knight, Rob and Abubucker, Sahar and Badger, Jonathan H and Chinwalla, Asif T and Creasy, Heather H and Earl, Ashlee M and FitzGerald, Michael G and Fulton, Robert S and others},
  journal={nature},
  volume={486},
  number={7402},
  pages={207},
  year={2012},
  publisher={Nature Publishing Group}
}

@article{roberts2004reducing,
  title={{Reducing storage requirements for biological sequence comparison}},
  author={Roberts, Michael and Hayes, Wayne and Hunt, Brian R and Mount, Stephen M and Yorke, James A},
  journal={Bioinformatics},
  volume={20},
  number={18},
  pages={3363--3369},
  year={2004},
  publisher={Oxford University Press}
}


@article{breitwieser2018krakenuniq,
  title={{KrakenUniq: confident and fast metagenomics classification using unique k-mer counts}},
  author={Breitwieser, FP and Baker, DN and Salzberg, Steven L},
  journal={Genome biology},
  year={2018},
}


@article{langmead2019scaling,
  title={{Scaling read aligners to hundreds of threads on general-purpose processors}},
  author={Langmead, Ben and Wilks, Christopher and Antonescu, Valentin and Charles, Rone},
  journal={Bioinformatics},
  volume={35},
  number={3},
  pages={421--432},
  year={2019},
  publisher={Oxford University Press}
}



@article{lassmann2005kalign,
  title={{Kalign--an accurate and fast multiple sequence alignment algorithm}},
  author={Lassmann, Timo and Sonnhammer, Erik LL},
  journal={BMC bioinformatics},
  volume={6},
  number={1},
  pages={1--9},
  year={2005},
  publisher={BioMed Central}
}

@article{notredame1996saga,
  title={{SAGA: sequence alignment by genetic algorithm}},
  author={Notredame, C{\'e}dric and Higgins, Desmond G},
  journal={Nucleic acids research},
  volume={24},
  number={8},
  pages={1515--1524},
  year={1996},
  publisher={Oxford University Press}
}


@article{crochemore2003subquadratic,
  title={{A subquadratic sequence alignment algorithm for unrestricted scoring matrices}},
  author={Crochemore, Maxime and Landau, Gad M and Ziv-Ukelson, Michal},
  journal={SIAM journal on computing},
  volume={32},
  number={6},
  pages={1654--1673},
  year={2003},
  publisher={SIAM}
}

@inproceedings{koppula2019eden,
  title={{EDEN: enabling energy-efficient, high-performance deep neural network inference using approximate DRAM}},
  author={Koppula, Skanda and Orosa, Lois and Ya{\u{g}}l{\i}k{\c{c}}{\i}, A Giray and Azizi, Roknoddin and Shahroodi, Taha and Kanellopoulos, Konstantinos and Mutlu, Onur},
  booktitle={Proceedings of the 52nd Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={166--181},
  year={2019}
}

@inproceedings{jouppi2017datacenter,
  title={{In-datacenter performance analysis of a tensor processing unit}},
  author={Jouppi, Norman P and Young, Cliff and Patil, Nishant and Patterson, David and Agrawal, Gaurav and Bajwa, Raminder and Bates, Sarah and Bhatia, Suresh and Boden, Nan and Borchers, Al and others},
  booktitle={Proceedings of the 44th Annual International Symposium on Computer Architecture},
  pages={1--12},
  year={2017}
}


@inproceedings{kanellopoulos2019smash,
  title={{Smash: Co-designing software compression and hardware-accelerated indexing for efficient sparse matrix operations}},
  author={Kanellopoulos, Konstantinos and Vijaykumar, Nandita and Giannoula, Christina and Azizi, Roknoddin and Koppula, Skanda and Ghiasi, Nika Mansouri and Shahroodi, Taha and Luna, Juan Gomez and Mutlu, Onur},
  booktitle={Proceedings of the 52nd Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={600--614},
  year={2019}
}


@article{luo2020clr,
  title={{CLR-DRAM: A Low-Cost DRAM Architecture Enabling Dynamic Capacity-Latency Trade-Off}},
  author={Luo, Haocong and Shahroodi, Taha and Hassan, Hasan and Patel, Minesh and Yaglikci, Abdullah Giray and Orosa, Lois and Park, Jisung and Mutlu, Onur},
  journal={arXiv preprint arXiv:2005.12775},
  year={2020}
}

@misc{NEATgenReadsstable,
 title={{Neat GenReads Stable}},
 author={Zachary, Stephens},
  howpublished = "\url{https://github.com/zstephens/genReads1}",
}

@misc{NEATgenReads,
 title={{Neat GenReads}},
 author={Zachary, Stephens},
  howpublished = "\url{https://github.com/zstephens/neat-genreads}",
}

@misc{valgrind,
 title={{Valgrind massif}},
 author={The Valgrind Developers},
  howpublished = "\url{https://valgrind.org/docs/manual/ms-manual.html}",
}

@article{xia2019memristive,
  title={Memristive crossbar arrays for brain-inspired computing},
  author={Xia, Qiangfei and Yang, J Joshua},
  journal={Nature materials},
  year={2019},
}

@article{cheng2019functional,
  title={Functional Demonstration of a Memristive Arithmetic Logic Unit (MemALU) for In-Memory Computing},
  author={Cheng, Long and Li, Yi and Yin, Kang-Sheng and Hu, Si-Yu and Su, Yu-Ting and Jin, Miao-Miao and Wang, Zhuo-Rui and Chang, Ting-Chang and Miao, Xiang-Shui},
  journal={Advanced Functional Materials},
  year={2019},
}


@inproceedings{chang2016low,
  title={{Low-cost inter-linked subarrays (LISA): Enabling fast inter-subarray data movement in DRAM}},
  author={Chang, Kevin K and Nair, Prashant J and Lee, Donghyuk and Ghose, Saugata and Qureshi, Moinuddin K and Mutlu, Onur},
  booktitle={HPCA},
  year={2016},
}

@inproceedings{seshadri2013rowclone,
  title={{RowClone: fast and energy-efficient in-DRAM bulk data copy and initialization}},
  author={Seshadri, Vivek and Kim, Yoongu and Fallin, Chris and Lee, Donghyuk and Ausavarungnirun, Rachata and Pekhimenko, Gennady and Luo, Yixin and Mutlu, Onur and Gibbons, Phillip B and Kozuch, Michael A and others},
  booktitle={Proceedings of the 46th Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={185--197},
  year={2013}
}

@inproceedings{li2017drisa,
  title={{Drisa: A dram-based reconfigurable in-situ accelerator}},
  author={Li, Shuangchen and Niu, Dimin and Malladi, Krishna T and Zheng, Hongzhong and Brennan, Bob and Xie, Yuan},
  booktitle={MICRO},
  year={2017},
}


@misc{ncbi,
 title={{National Center for Biotechnology Information (NCBI)
Search database}},
author={The NCBI Community},
  howpublished = "\url{https://www.ncbi.nlm.nih.gov/}",
}




@misc{GigaDB,
 title={{$GIGA^n$DB Data Repository}},
author={GIGA DB},
  howpublished = "\url{http://gigadb.org/dataset/100344}",
}

@article{meyer2019assessing,
  title={{Assessing taxonomic metagenome profilers with OPAL}},
  author={Meyer, Fernando and Bremges, Andreas and Belmann, Peter and Janssen, Stefan and McHardy, Alice C and Koslicki, David},
  journal={Genome biology},
  volume={20},
  number={1},
  pages={1--10},
  year={2019},
  publisher={BioMed Central}
}

@misc{Opal,
 title={{OPAL: Open-community Profiling Assessment tooL}},
author={Meyer, Fernando and Bremges, Andreas and Belmann, Peter and Janssen, Stefan and McHardy, Alice C and Koslicki, David},
  howpublished = "\url{https://github.com/CAMI-challenge/OPAL}",
}


@book{lamport94,
 author = "Leslie Lamport",
 title = "{\LaTeX: A Document Preparation System}",
 year = "1994",
 publisher = "Addison-Wesley",
 edition = "2nd",
 address = "Reading, Massachusetts"
}

@inproceedings{nicepaper1,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2",
  title = "A Very Nice Paper To Cite",
  year = "2016",
  booktitle = "Proceedings of the 26th IEEE International Symposium on High Performance Computer Architecture"
}

@inproceedings{nicepaper2,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2 and Firstname3 Lastname3",
  title = "Another Very Nice Paper to Cite",
  year = "2015",
  booktitle = "Proceedings of the 48th Annual IEEE/ACM International Symposium on Microarchitecture"
}

@inproceedings{nicepaper3,
  author = "Firstname1 Lastname1 and Firstname2 Lastname2 and Firstname3 Lastname3 and Firstname4 Lastname4 and Firstname5 Lastname5 and Firstname6 Lastname6 and Firstname7 Lastname7 and Firstname8 Lastname8 and Firstname9 Lastname9 and Firstname10 Lastname10 and Firstname11 Lastname11 and Firstname12 Lastname12",
  title = "Yet Another Very Nice Paper To Cite, With Many Author Names All Spelled Out",
  year = "2011",
  booktitle = "Proceedings of the 38th Annual International Symposium on Computer Architecture"
}


%%%%%%%%%%% From BCIM

@INPROCEEDINGS{GoogLeNet,
author={C. {Szegedy} and {Wei Liu} and {Yangqing Jia} and P. {Sermanet} and S. {Reed} and D. {Anguelov} and D. {Erhan} and V. {Vanhoucke} and A. {Rabinovich}},
booktitle={2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
title={Going deeper with convolutions},
year={2015},
volume={},
number={},
pages={1-9},
keywords={convolution;decision making;feature extraction;Hebbian learning;image classification;neural net architecture;resource allocation;convolutional neural network architecture;resource utilization;architectural decision;Hebbian principle;object classification;object detection;Computer architecture;Convolutional codes;Sparse matrices;Neural networks;Visualization;Object detection;Computer vision},
doi={10.1109/CVPR.2015.7298594},
ISSN={},
month={June},}

@article{BERT,
  title={{Bert: Pre-training of Deep Bidirectional Transformers for Language Understanding}},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}

@inproceedings{DRAM_intel,
 author = {Srikanth, Sriseshan and Subramanian, Lavanya and Subramoney, Sreenivas and Conte, Thomas M. and Wang, Hong},
 title = {{Tackling Memory Access Latency Through DRAM Row Management}},
 booktitle = {Proceedings of the International Symposium on Memory Systems},
 series = {MEMSYS '18},
 year = {2018},
 isbn = {978-1-4503-6475-1},
 location = {Alexandria, Virginia, USA},
 pages = {137--147},
 numpages = {11},
 doi = {10.1145/3240302.3240314},
 acmid = {3240314},
 publisher = {ACM},
 address = {New York, NY, USA},
} 

@inproceedings{DRAM_power,
 author = {David, Howard and Fallin, Chris and Gorbatov, Eugene and Hanebutte, Ulf R. and Mutlu, Onur},
 title = {{Memory Power Management via Dynamic Voltage/Frequency Scaling}},
 booktitle = {Proceedings of the 8th ACM International Conference on Autonomic Computing},
 series = {ICAC '11},
 year = {2011},
 isbn = {978-1-4503-0607-2},
 location = {Karlsruhe, Germany},
 pages = {31--40},
 numpages = {10},
 url = {http://doi.acm.org/10.1145/1998582.1998590},
 doi = {10.1145/1998582.1998590},
 acmid = {1998590},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {dram, dvfs, energy efficiency, memory},
 }
 
 @misc{micron,
  title = {Calculating Memory Power for {DDR4 SDRAM}},
  year = 2017,
  howpublished = {\url{https://www.micron.com/-/media/client/global/documents/products/technical-note/dram/tn4007_ddr4_power_calculation.pdf}},
}


@ARTICLE{Skylake2,
author={J. {Doweck} and W. {Kao} and A. K. {Lu} and J. {Mandelblat} and A. {Rahatekar} and L. {Rappoport} and E. {Rotem} and A. {Yasin} and A. {Yoaz}},
journal={IEEE Micro},
title={{Inside 6th-Generation Intel Core: New Microarchitecture Code-Named Skylake}},
year={2017},
volume={37},
number={2},
pages={52-62},
keywords={graphics processing units;power aware computing;system-on-chip;processor graphics;system on chip;power-performance points;coherent fabric;high-memory bandwidth;multiple memory sources;power management;Intel Speed Shift technology;dynamic power range;Intel processors;Intel Architecture core;form factors;Gen9 graphics;energy efficiency;Graphics;Ports (Computers);Graphics processing units;Microarchitecture;Bandwidth;Central Processing Unit;Dynamic range;Performance evaluation;Skylake;Intel Speed Shift;microarchitecture;GPU;power management;performance measurements;eDRAM;Turbo;performance monitoring},
doi={10.1109/MM.2017.38},
ISSN={},
month={Mar},}




@INPROCEEDINGS{SRAM_crossbar, 
author={P. {Merolla} and J. {Arthur} and F. {Akopyan} and N. {Imam} and R. {Manohar} and D. S. {Modha}}, 
booktitle={2011 IEEE Custom Integrated Circuits Conference (CICC)}, 
title={A digital neurosynaptic core using embedded crossbar memory with 45pJ per spike in 45nm}, 
year={2011}, 
volume={}, 
number={}, 
pages={1-4}, 
keywords={CMOS digital integrated circuits;low-power electronics;neural chips;SRAM chips;digital neurosynaptic core;embedded crossbar memory;modular neuromorphic architecture;digital integrate-and-fire neurons;SRAM crossbar memory;silicon-on-insulator;CMOS scaling trends;von Neumann architecture;neuron parameters;axon types;synapse states;restricted Boltzmann machine;digit recognition task;size 45 nm;Nerve fibers;Software;Hardware;Computer architecture;Neuromorphics;Computational modeling}, 
doi={10.1109/CICC.2011.6055294}, 
ISSN={2152-3630}, 
month={Sep.},}




@inproceedings{akin2015data,
 author = {Akin, Berkin and Franchetti, Franz and Hoe, James C.},
 title = {Data Reorganization in Memory Using 3D-stacked DRAM},
 booktitle = {Proceedings of the 42Nd Annual International Symposium on Computer Architecture},
 series = {ISCA '15},
 year = {2015},
 isbn = {978-1-4503-3402-0},
 location = {Portland, Oregon},
 pages = {131--143},
 numpages = {13},
 url = {http://doi.acm.org/10.1145/2749469.2750397},
 doi = {10.1145/2749469.2750397},
 acmid = {2750397},
 publisher = {ACM},
 address = {New York, NY, USA},
} 



@INPROCEEDINGS{farmahini2015nda,
author={A. {Farmahini-Farahani} and J. H. {Ahn} and K. {Morrow} and N. S. {Kim}},
booktitle={2015 IEEE 21st International Symposium on High Performance Computer Architecture (HPCA)},
title={NDA: Near-DRAM acceleration architecture leveraging commodity DRAM devices and standard memory modules},
year={2015},
volume={},
number={},
pages={283-295},
keywords={DRAM chips;energy consumption;three-dimensional integrated circuits;near-DRAM acceleration architecture;leveraging commodity DRAM devices;standard memory modules;data transfer;processor memory hierarchy;total system energy consumption reduction;NDA architectures;data processing;accelerator 3D-stack;off-chip main memory modules;high-bandwidth 3D interconnection;low-energy 3D interconnection;performance improvement;near-memory processing architectures;through-silicon vias;TSV;accelerator logic;Random access memory;Microarchitecture;Computer architecture;Through-silicon vias;Data transfer;Bandwidth;Performance evaluation},
doi={10.1109/HPCA.2015.7056040},
ISSN={},
month={Feb},}


@article{kim2016neurocube,
  title={Neurocube: A programmable digital neuromorphic architecture with high-density 3D memory},
  author={Kim, Duckhwan and Kung, Jaeha and Chai, Sek and Yalamanchili, Sudhakar and Mukhopadhyay, Saibal},
  journal={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={380--392},
  year={2016},
  publisher={ACM New York, NY, USA}
}

@INPROCEEDINGS{R_RAM,
author={B. {Govoreanu} and G. S. {Kar} and Y. {Chen} and V. {Paraschiv} and S. {Kubicek} and A. {Fantini} and I. P. {Radu} and L. {Goux} and S. {Clima} and R. {Degraeve} and N. {Jossart} and O. {Richard} and T. {Vandeweyer} and K. {Seo} and P. {Hendrickx} and G. {Pourtois} and H. {Bender} and L. {Altimime} and D. J. {Wouters} and J. A. {Kittl} and M. {Jurczak}},
booktitle={2011 International Electron Devices Meeting},
title={{10*10nm2 Hf/HfOx crossbar resistive RAM with excellent performance, reliability and low-energy operation}},
year={2011},
volume={},
number={},
pages={31.6.1-31.6.4},
keywords={hafnium;hafnium compounds;integrated circuit reliability;random-access storage;thermal stresses;crossbar resistive RAM;reliability;low-energy operation;RRAM cell;resistive element stack;failure-free device operation;thermal stress;device-level nonvolatile memory;film crystallinity;Hf-HfOx;Switches;Films;Hafnium oxide;Tin;Voltage control},
doi={10.1109/IEDM.2011.6131652},
ISSN={},
month={Dec},}


@article{PCM,
 author = {Lee, Benjamin C. and Ipek, Engin and Mutlu, Onur and Burger, Doug},
 title = {{Phase Change Memory Architecture and the Quest for Scalability}},
 journal = {Commun. ACM},
 issue_date = {July 2010},
 volume = {53},
 number = {7},
 month = jul,
 year = {2010},
 issn = {0001-0782},
 pages = {99--106},
 numpages = {8},
 doi = {10.1145/1785414.1785441},
 acmid = {1785441},
 publisher = {ACM},
 address = {New York, NY, USA},
} 


@INPROCEEDINGS{STT_RAM,
author={M. {Hosomi} and H. {Yamagishi} and T. {Yamamoto} and K. {Bessho} and Y. {Higo} and K. {Yamane} and H. {Yamada} and M. {Shoji} and H. {Hachino} and C. {Fukumoto} and H. {Nagao} and H. {Kano}},
booktitle={IEEE InternationalElectron Devices Meeting, 2005. IEDM Technical Digest.},
title={A novel nonvolatile memory with spin torque transfer magnetization switching: spin-ram},
year={2005},
volume={},
number={},
pages={459-462},
keywords={low-power electronics;magnetic recording;magnetic tunnelling;magnetisation reversal;random-access storage;nonvolatile memory;spin torque transfer magnetization switching;spin-RAM;magnetization reversal;magnetic moment;magnetic tunnel junctions;magnetic field;CMOS process;universal memory;0.18 micron;100 nm;150 nm;Nonvolatile memory;Torque;Magnetic switching;Magnetic tunneling;Sociotechnical systems;Magnetization reversal;Magnetic moments;Magnetic fields;Shape;CMOS process},
doi={10.1109/IEDM.2005.1609379},
ISSN={},
month={Dec},}



@ARTICLE{Mem_device1,
author={S. {Yu} and P. {Chen}},
journal={IEEE Solid-State Circuits Magazine},
title={Emerging Memory Technologies: Recent Trends and Prospects},
year={2016},
volume={8},
number={2},
pages={43-56},
keywords={cache storage;radiation hardening (electronics);random-access storage;three-dimensional integrated circuits;reconfigurable routing switch;field-programmable gate array;FPGA;logic-in-memory;nonvolatile cache-register-flip-flop;nonvolatile processor;synaptic device;neuro-inspired computing;hardware security;physical unclonable function;radiation-hard NVM;3D integration;three-dimensional integration;memory hierarchy;storage-class memory;last-level cache;megabit-to gigabit-level prototype chip demonstrations;write current scaling;sneak path current scaling;cross-point array;1T1R array;one-transistor-one-resistor array;NVM array architectures;device-level engineering;NVM cell characteristics;RRAM;resistive random access memory;PCRAM;phase-change random access memory;STTMRAM;spin-transfer-torque magnetic random access memory;nonvolatile memory technology;Phase change random access memory;Nonvolatile memory;Computer architecture;Magnetic tunneling;Electrodes;Microprocessors},
doi={10.1109/MSSC.2016.2546199},
ISSN={},
month={Spring},}


@INPROCEEDINGS{Mem_device2,
author={ {Sung Hyun Jo} and T. {Kumar} and S. {Narayanan} and W. D. {Lu} and H. {Nazarian}},
booktitle={2014 IEEE International Electron Devices Meeting},
title={3D-stackable crossbar resistive memory based on Field Assisted Superlinear Threshold (FAST) selector},
year={2014},
volume={},
number={},
pages={6.7.1-6.7.4},
keywords={resistive RAM;3D-stackable 1S1R passive crossbar RRAM arrays;field assisted superlinear threshold selector;FAST selector;sneak path issue;crossbar memory integration;selector performance;sneak current;memory on-off ratio;selectivity;Switches;Leakage currents;Reliability;IP networks;Threshold voltage;Current density},
doi={10.1109/IEDM.2014.7046999},
ISSN={},
month={Dec},}



@article{circuit3,
title = "Implication logic gates using spin-transfer-torque-operated magnetic tunnel junctions for intrinsic logic-in-memory",
journal = "Solid-State Electronics",
volume = "84",
pages = "191 - 197",
year = "2013",
note = "Selected Papers from the ESSDERC 2012 Conference",
issn = "0038-1101",
doi = "https://doi.org/10.1016/j.sse.2013.02.017",
url = "http://www.sciencedirect.com/science/article/pii/S0038110113000786",
author = "Hiwa Mahmoudi and Thomas Windbacher and Viktor Sverdlov and Siegfried Selberherr",
keywords = "Logic-in-memory, Material implication (IMP), Magnetic tunnel junction (MTJ), Non-volatile logic, Spin-transfer torque (STT)",
}



@INPROCEEDINGS{circuit5,
author={ {Lei Xie} and {Hoang Anh Du Nguyen} and M. {Taouil} and S. {Hamdioui} and K. {Bertels}},
booktitle={2015 33rd IEEE International Conference on Computer Design (ICCD)},
title={Fast boolean logic mapped on memristor crossbar},
year={2015},
volume={},
number={},
pages={335-342},
keywords={adders;Boolean functions;circuit optimisation;logic design;memristor circuits;multiplying circuits;power aware computing;VLSI;energy consumption;memristor crossbar architecture;Boolean logic circuits;multipliers;multibit adders;Boolean logic functions;automatic mapping;logic function design optimization;logic circuit design methodology;next-generation VLSI circuits;fast Boolean logic;Memristors;Logic circuits;Latches;Design methodology;Boolean functions;Logic gates;Threshold voltage},
doi={10.1109/ICCD.2015.7357122},
ISSN={},
month={Oct},}



@INPROCEEDINGS{circuit7,
author={M. {Imani} and Y. {Kim} and T. {Rosing}},
booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
title={MPIM: Multi-purpose in-memory processing using configurable resistive memory},
year={2017},
volume={},
number={},
pages={757-763},
keywords={Internet of Things;resistive RAM;multipurpose in-memory processing;MPIM;configurable resistive memory;Internet of Things applications;data movement;multiple crossbar memories;in-memory computations;data searching;nearest neighbor;bitwise operations;small analog sense amplifiers;XOR;AND;OR;AMD GPU-based implementation;bitwise vector processing;SIMD-based computation;general purpose processors;performance overhead;Micromechanical devices;Microprocessors;Memory management;Random access memory;Hamming distance;Program processors},
doi={10.1109/ASPDAC.2017.7858415},
ISSN={},
month={Jan},}

@INPROCEEDINGS{circuit8,
author={C. {Liu} and B. {Yan} and C. {Yang} and L. {Song} and Z. {Li} and B. {Liu} and Y. {Chen} and H. {Li} and {Qing Wu} and {Hao Jiang}},
booktitle={2015 52nd ACM/EDAC/IEEE Design Automation Conference (DAC)},
title={A spiking neuromorphic design with resistive crossbar},
year={2015},
volume={},
number={},
pages={1-6},
keywords={CMOS integrated circuits;feedforward neural nets;Hopfield neural nets;image recognition;integrated circuit modelling;low-power electronics;Monte Carlo methods;probability;spiking neuromorphic design;neuromorphic systems;CMOS technology;resistive crossbar structures;IBM technology;rate coding scheme;preneuron signals;post-neuron signals;digitalized pulses;analog format;digitalized output spikes;integrate-and-fire circuit;IFC;circuit simulations;feedforward;Hopfield networks;massive Monte-Carlo simulations;digital image recognition;crossbar-based computing engine;voltage amplitude;energy savings;size 130 nm;Arrays;Neuromorphics;Feedforward neural networks;Transistors;Training;Accuracy;Resistance;C.1.3 [PROCESSOR ARCHITECTURES]: Other Architecture Styles},
doi={10.1145/2744769.2744783},
ISSN={},
month={June},}

@INPROCEEDINGS{NN1,
author={J. {Liu} and H. {Zhao} and M. A. {Ogleari} and D. {Li} and J. {Zhao}},
booktitle={2018 51st Annual IEEE/ACM International Symposium on Microarchitecture (MICRO)},
title={Processing-in-Memory for Energy-Efficient Neural Network Training: A Heterogeneous Approach},
year={2018},
volume={},
number={},
pages={655-668},
keywords={learning (artificial intelligence);microprocessor chips;multiprocessing systems;neural nets;parallel processing;power aware computing;scheduling;software maintenance;energy-efficient neural network training;NNs;image classification;speech recognition;object detection;computer vision;deep neural networks;processor;memory access characteristics;processing-in-memory system;fix-function arithmetic units;3D die-stacked memory;heterogeneous PIM architecture;CPU;OpenCL programming model;hardware heterogeneity-aware runtime system;heterogeneous hardware;system energy efficiency;fine-grained operations;software-hardware co-design;program portability;program maintenance;DNNs;ARM-based programmable cores;Training;Hardware;Programming;Computational modeling;Artificial neural networks;Computer architecture;Runtime;Processing in memory;Deep neural networks;Energy efficient;Heterogeneous architecture;Programming model},
doi={10.1109/MICRO.2018.00059},
ISSN={},
month={Oct},}

@INPROCEEDINGS{NN2,
author={T. {Tang} and L. {Xia} and B. {Li} and Y. {Wang} and H. {Yang}},
booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
title={Binary convolutional neural network on RRAM},
year={2017},
volume={},
number={},
pages={782-787},
keywords={learning (artificial intelligence);matrix algebra;neural nets;random-access storage;low bit level binary convolutional neural network;machine learning;CNN;ImageNet dataset;RRAM-based computing system;RRAM crossbar-based accelerator;BCNN forward process;matrix splitting problem;MNIST;Kernel;Neurons;Image recognition;Pipelines;Pipeline processing;Convolvers;Biological neural networks},
doi={10.1109/ASPDAC.2017.7858419},
ISSN={},
month={Jan},}

@inproceedings{NN3,
  title={Face classification using electronic synapses},
  author={Peng Yao and Huaqiang Wu and Bin Gao and Sukru Burc Eryilmaz and Xueyao Huang and Wenqiang Zhang and Qingtian Zhang and Ning Deng and Lu-ping Shi and H.-S. Philip Wong and He Qian},
  booktitle={Nature communications},
  year={2017}
}

@article{NN4,
  title={Fully memristive neural networks for pattern classification with unsupervised learning},
  author={Zhongrui Wang and Saumil Joshi and Sergey E. Savel’ev and Wenhao Song and Rivu Midya and Yunning Li and Mingyi Rao and Peng Yan and Shiva Asapu and Ye Zhuo and Hao Jiang and Peng Lin and Can Li and Jung Ho Yoon and Navnidhi K. Upadhyay and Jiaming Zhang and Miao Hu and John Paul Strachan and Mark Barnell and Qing Liang Wu and Huaqiang Wu and R. Stanley Williams and Qiangfei Xia and J. Joshua Yang},
  journal={Nature Electronics},
  year={2018},
  volume={1},
  pages={137-145}
}

@article{NN5,
author = {Wang, Zhongrui and Li, Can and Lin, Peng and Rao, Mingyi and Nie, Yongyang and Song, Wenhao and Qiu, Qinru and Li, Yunning and Yan, Peng and Strachan, John William and Ge, Ning and McDonald, Nathan and wu, Qing and Hu, Miao and Wu, Huaqiang and Williams, Stan and Xia, Qiangfei and Yang, Jianhua Joshua},
year = {2019},
month = {09},
pages = {434-442},
title = {In situ training of feed-forward and recurrent convolutional memristor networks},
volume = {1},
journal = {Nature Machine Intelligence},
doi = {10.1038/s42256-019-0089-1}
}


@article{device1,
author = {Jiang, Hao and Li, Can and Lin, Peng and Pi, Shuang and Yang, Jianhua and Xia, Qiangfei},
year = {2019},
month = {02},
pages = {1800958},
title = {Scalable 3D Ta:SiO x Memristive Devices},
journal = {Advanced Electronic Materials},
doi = {10.1002/aelm.201800958}
}

@article{device2,
  title={{Improved switching stability and the effect of an internal series resistor in HfO 2/TiO x Bilayer ReRAM cells}},
  author={Hardtdegen, Alexander and La Torre, Camilla and C{\"u}ppers, Felix and Menzel, Stephan and Waser, Rainer and Hoffmann-Eifert, Susanne},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={8},
  pages={3229--3236},
  year={2018},
  publisher={IEEE}
}

@ARTICLE{device3,
author={G. W. {Burr} and M. J. {Brightsky} and A. {Sebastian} and H. {Cheng} and J. {Wu} and S. {Kim} and N. E. {Sosa} and N. {Papandreou} and H. {Lung} and H. {Pozidis} and E. {Eleftheriou} and C. H. {Lam}},
journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
title={Recent Progress in Phase-Change Memory Technology},
year={2016},
volume={6},
number={2},
pages={146-162},
doi={10.1109/JETCAS.2016.2547718},
ISSN={},
month={June},}

@article{device4,
 author = {Rashidi, Saeed and Jalili, Majid and Sarbazi-Azad, Hamid},
 title = {A Survey on PCM Lifetime Enhancement Schemes},
 journal = {ACM Comput. Surv.},
 issue_date = {September 2019},
 volume = {52},
 number = {4},
 month = aug,
 year = {2019},
 issn = {0360-0300},
 pages = {76:1--76:38},
 articleno = {76},
 numpages = {38},
 url = {http://doi.acm.org/10.1145/3332257},
 doi = {10.1145/3332257},
 acmid = {3332257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Stuck-at faults, Wear-Leveling, approximate memory, cache management, hard failures, resistance drift},
} 



@article{device6,
  title={Phase-change memory—Towards a storage-class memory},
  author={Fong, Scott W and Neumann, Christopher M and Wong, H-S Philip},
  journal={IEEE Transactions on Electron Devices},
  volume={64},
  number={11},
  pages={4374--4385},
  year={2017},
  publisher={IEEE}
}


@article{device9,
  title={Multilevel spin-orbit torque MRAMs},
  author={Kim, Yusung and Fong, Xuanyao and Kwon, Kon-Woo and Chen, Mei-Chin and Roy, Kaushik},
  journal={IEEE Transactions on Electron Devices},
  volume={62},
  number={2},
  pages={561--568},
  year={2014},
  publisher={IEEE}
}


@inproceedings{HamdiouiCiMArchMEMRISYS,
  title={Memristor: the enabler of computation-in-memory architecture for big-data},
  author={Hamdioui, Said and Taouil, Mottaqiallah and Du Nguyen, Hoang Anh and Haron, Adib and Xie, Lei and Bertels, Koen},
  booktitle={Memristive Systems (MEMRISYS) 2015 International Conference on},
  pages={1--3},
  year={2015},
  organization={IEEE}
}

@article{IMPLY,
  title={‘Memristive switches enable stateful logic operations via material implication},
  author={Borghetti, Julien and Snider, Gregory S and Kuekes, Philip J and Yang, J Joshua and Stewart, Duncan R and Williams, R Stanley},
  journal={Nature},
  volume={464},
  number={7290},
  pages={873},
  year={2010},
  publisher={Nature Publishing Group}
}

@inproceedings{lebdeh2019memristive,
  title={Memristive Device Based Circuits for Computation-in-Memory Architectures},
  author={Lebdeh, Muath Abu and Reinsalu, Uljana and Du Nguyen, Hoang Anh and Wong, Stephan and Hamdioui, Said},
  booktitle={2019 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}

@article{snider,
  title={Computing with hysteretic resistor crossbars},
  author={Snider, G},
  journal={Applied Physics A},
  volume={80},
  number={6},
  pages={1165--1172},
  year={2005},
  publisher={Springer}
}




@article{ISAAC,
  title={{ISAAC: A Convolutional Neural Network Accelerator with In-Situ Analog Arithmetic in Crossbars}},
  author={Shafiee, Ali and Nag, Anirban and Muralimanohar, Naveen and Balasubramonian, Rajeev and Strachan, John Paul and Hu, Miao and Williams, R Stanley and Srikumar, Vivek},
  journal={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={14--26},
  year={2016},
  publisher={ACM}
}

@inproceedings{Michigan_HL,
  title={In-memory data parallel processor},
  author={Fujiki, Daichi and Mahlke, Scott and Das, Reetuparna},
  booktitle={ACM SIGPLAN Notices},
  volume={53},
  number={2},
  pages={1--14},
  year={2018},
  organization={ACM}
}

@inproceedings{ReVAMP,
  title={ReVAMP: ReRAM based VLIW architecture for in-memory computing},
  author={Bhattacharjee, Debjyoti and Devadoss, Rajeswari and Chattopadhyay, Anupam},
  booktitle={Design, Automation \& Test in Europe Conference \& Exhibition (DATE), 2017},
  pages={782--787},
  year={2017},
  organization={IEEE}
}

@article{NVSim,
  title={Nvsim: A circuit-level performance, energy, and area model for emerging nonvolatile memory},
  author={Dong, Xiangyu and Xu, Cong and Xie, Yuan and Jouppi, Norman P},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={31},
  number={7},
  pages={994--1007},
  year={2012},
  publisher={IEEE}
}

@inproceedings{NVMain,
  title={Nvmain: An architectural-level main memory simulator for emerging non-volatile memories},
  author={Poremba, Matt and Xie, Yuan},
  booktitle={2012 IEEE Computer Society Annual Symposium on VLSI},
  pages={392--397},
  year={2012},
  organization={IEEE}
}

@article{CACTI,
  title={CACTI: An enhanced cache access and cycle time model},
  author={Wilton, Steven JE and Jouppi, Norman P},
  journal={IEEE Journal of Solid-State Circuits},
  volume={31},
  number={5},
  pages={677--688},
  year={1996},
  publisher={IEEE}
}

@article{mnsim,
  title={MNSIM: Simulation platform for memristor-based neuromorphic computing system},
  author={Xia, Lixue and Li, Boxun and Tang, Tianqi and Gu, Peng and Chen, Pai-Yu and Yu, Shimeng and Cao, Yu and Wang, Yu and Xie, Yuan and Yang, Huazhong},
  journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems},
  volume={37},
  number={5},
  pages={1009--1022},
  year={2017},
  publisher={IEEE}
}

@article{High_level_SIM,
  title={A system-level simulator for RRAM-based neuromorphic computing chips},
  author={Lee, Matthew Kay Fei and Cui, Yingnan and Somu, Thannirmalai and Luo, Tao and Zhou, Jun and Tang, Wai Teng and Wong, Weng-Fai and Goh, Rick Siow Mong},
  journal={ACM Transactions on Architecture and Code Optimization (TACO)},
  volume={15},
  number={4},
  pages={64},
  year={2019},
  publisher={ACM}
}


@inproceedings{STT_MRAM_exp,
  title={22nm STT-MRAM for Reflow and Automotive Uses with High Yield, Reliability, and Magnetic Immunity and with Performance and Shielding Options},
  author={Gallagher, WJ and Chien, Eric and Chiang, Tien-Wei and Huang, Jian-Cheng and Shih, Meng-Chun and Wang, CY and Weng, Chih-Hui and Chen, Sean and Bair, Christine and Lee, George and others},
  booktitle={2019 IEEE International Electron Devices Meeting (IEDM)},
  pages={2--7},
  year={2019},
  organization={IEEE}
}

@inproceedings{ReRAM1_exp,
  title={Energy dissipation during pulsed switching of strontium-titanate based resistive switching memory devices},
  author={Fleck, K and B{\"o}ttger, U and Waser, Rainer and Aslam, N and Hoffmann-Eifert, S and Menzel, Stephan},
  booktitle={2016 46th European Solid-State Device Research Conference (ESSDERC)},
  pages={160--163},
  year={2016},
  organization={IEEE}
}

@article{ReRAM2_exp,
  title={The influence of non-stoichiometry on the switching kinetics of strontium-titanate ReRAM devices},
  author={Fleck, K and Aslam, N and Hoffmann-Eifert, S and Longo, V and Roozeboom, F and Kessels, WMM and B{\"o}ttger, U and Waser, R and Menzel, S},
  journal={Journal of Applied Physics},
  volume={120},
  number={24},
  pages={244502},
  year={2016},
  publisher={AIP Publishing LLC}
}

@article{PCM1_exp,
  title={Compressed sensing with approximate message passing using in-memory computing},
  author={Le Gallo, Manuel and Sebastian, Abu and Cherubini, Giovanni and Giefers, Heiner and Eleftheriou, Evangelos},
  journal={IEEE Transactions on Electron Devices},
  volume={65},
  number={10},
  pages={4304--4312},
  year={2018},
  publisher={IEEE}
}

@article{PCM2_exp,
  title={Mixed-precision deep learning based on computational memory},
  author={Nandakumar, SR and Gallo, Manuel Le and Piveteau, Christophe and Joshi, Vinay and Mariani, Giovanni and Boybat, Irem and Karunaratne, Geethan and Khaddam-Aljameh, Riduan and Egger, Urs and Petropoulos, Anastasios and others},
  journal={arXiv preprint arXiv:2001.11773},
  year={2020}
}

@article{SAR,
  title={{A 3.1 mW 8b 1.2 GS/s single-channel asynchronous SAR ADC with alternate comparators for enhanced speed in 32 nm digital SOI CMOS}},
  author={Kull, Lukas and Toifl, Thomas and Schmatz, Martin and Francese, Pier Andrea and Menolfi, Christian and Braendli, Matthias and Kossel, Marcel and Morf, Thomas and Andersen, Toke Meyer and Leblebici, Yusuf},
  journal={IEEE Journal of Solid-State Circuits},
  volume={48},
  number={12},
  pages={3049--3058},
  year={2013},
  publisher={IEEE}
}

@article{DAC,
  title={{Analysis of power consumption and linearity in capacitive digital-to-analog converters used in successive approximation ADCs}},
  author={Saberi, Mehdi and Lotfi, Reza and Mafinezhad, Khalil and Serdijn, Wouter A},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={58},
  number={8},
  pages={1736--1748},
  year={2011},
  publisher={IEEE}
}




@article{Anhclassification,
  title={A classification of memory-centric computing},
  author={Nguyen, Hoang Anh Du and Yu, Jintao and Lebdeh, Muath Abu and Taouil, Mottaqiallah and Hamdioui, Said and Catthoor, Francky},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={16},
  number={2},
  pages={1--26},
  year={2020},
  publisher={ACM New York, NY, USA}
}

@article{Abu_review,
  title={{Memory devices and applications for in-memory computing}},
  author={Sebastian, Abu and Le Gallo, Manuel and Khaddam-Aljameh, Riduan and Eleftheriou, Evangelos},
  journal={Nature Nanotechnology},
  pages={1--16},
  year={2020},
  publisher={Nature Publishing Group}
}


@inproceedings{Lizhou_STT,
  title={Pinhole defect characterization and fault modeling for STT-MRAM testing},
  author={Wu, Lizhou and Rao, Siddharth and Medeiros, Guilherme Cardoso and Taouil, Mottaqiallah and Marinissen, Erik Jan and Yasin, Farrukh and Couet, Sebastien and Hamdioui, Said and Kar, Gouri Sankar},
  booktitle={2019 IEEE European Test Symposium (ETS)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}

@article{Dirk's_device,
  title={Phase-change and redox-based resistive switching memories},
  author={Wouters, Dirk J and Waser, Rainer and Wuttig, Matthias},
  journal={Proceedings of the IEEE},
  volume={103},
  number={8},
  pages={1274--1288},
  year={2015},
  publisher={IEEE}
}


@article{NN7,
  title={Analyses of a 1-layer neuromorphic network using memristive devices with non-continuous resistance levels},
  author={Siemon, A and Ferch, S and Heittmann, A and Waser, R and Wouters, DJ and Menzel, S},
  journal={APL Materials},
  volume={7},
  number={9},
  pages={091110},
  year={2019},
  publisher={AIP Publishing LLC}
}

@article{siemon2019stateful,
  title={Stateful Three-Input Logic with Memristive Switches},
  author={Siemon, A and Drabinski, R and Schultis, MJ and Hu, X and Linn, E and Heittmann, A and Waser, R and Querlioz, D and Menzel, S and Friedman, JS},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--13},
  year={2019},
  publisher={Nature Publishing Group}
}

@inproceedings{siemon2019memristive,
  title={Memristive Device Modeling and Circuit Design Exploration for Computation-in-Memory},
  author={Siemon, Anne and Wouters, Dirk and Hamdioui, Said and Menzel, Stephan},
  booktitle={2019 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}

@article{siemon2019sklansky,
  title={Sklansky tree adder realization in 1S1R resistive switching memory architecture},
  author={Siemon, Anne and Menzel, Stephan and Bhattacharjee, Debjyoti and Waser, Rainer and Chattopadhyay, Anupam and Linn, Eike},
  journal={The European Physical Journal Special Topics},
  volume={228},
  number={10},
  pages={2269--2285},
  year={2019},
  publisher={Springer}
}

@article{siemon2015realization,
  title={Realization of Boolean Logic Functionality Using Redox-Based Memristive Devices},
  author={Siemon, Anne and Breuer, Thomas and Aslam, Nabeel and Ferch, Sebastian and Kim, Wonjoo and van den Hurk, Jan and Rana, Vikas and Hoffmann-Eifert, Susanne and Waser, Rainer and Menzel, Stephan and others},
  journal={Advanced functional materials},
  volume={25},
  number={40},
  pages={6414--6423},
  year={2015},
  publisher={Wiley Online Library}
}

@inproceedings{siemon2015memory,
  title={In-memory adder functionality in 1S1R arrays},
  author={Siemon, Anne and Menzel, Stephan and Chattopadhyay, Anupam and Waser, Rainer and Linn, Eike},
  booktitle={2015 IEEE International Symposium on Circuits and Systems (ISCAS)},
  pages={1338--1341},
  year={2015},
  organization={IEEE}
}



@inproceedings{Mahdi,
  title={{Efficient Organization of Digital Periphery to Support Integer Datatype for Memristor-Based CIM}},
  author={Zahedi, Mahdi and Mayahinia, Mahta and Lebdeh, Muath Abu and Wong, Stephan and Hamdioui, Said},
  booktitle={2020 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={216--221},
  year={2020},
  organization={IEEE}
}

@inproceedings{Mahdi_arch,
  title={{Tile Architecture and Hardware Implementation for Computation-in-Memory}},
  author={Zahedi, Mahdi and van Duijnen, Remon and Wong, Stephan and Hamdioui, Said},
  booktitle={2021 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={108--113},
  year={2021},
  organization={IEEE}
}

@inproceedings{Andi,
  title={TC-CIM: Empowering Tensor Comprehensions for Computing-In-Memory},
  author={Drebes, Andi and Chelini, Lorenzo and Zinenko, Oleksandr and Cohen, Albert and Corporaal, Henk and Grosser, Tobias and Vadivel, Kanishkan and Vasilache, Nicolas},
  booktitle={IMPACT 2020-10th International Workshop on Polyhedral Compilation Techniques},
  year={2020}
}

@inproceedings{pipelayer,
  title={{Pipelayer: A Pipelined ReRAM-Based Accelerator for Deep Learning}},
  author={Song, Linghao and Qian, Xuehai and Li, Hai and Chen, Yiran},
  booktitle={2017 IEEE International Symposium on High Performance Computer Architecture (HPCA)},
  pages={541--552},
  year={2017},
  organization={IEEE}
}
@article{Nature_reprogrammable_memristor,
  title={{A fully integrated reprogrammable memristor--CMOS system for efficient multiply--accumulate operations}},
  author={Cai, Fuxi and Correll, Justin M and Lee, Seung Hwan and Lim, Yong and Bothra, Vishishtha and Zhang, Zhengya and Flynn, Michael P and Lu, Wei D},
  journal={Nature Electronics},
  volume={2},
  number={7},
  pages={290--299},
  year={2019},
  publisher={Nature Publishing Group}
  }
  
  @article{Nature_hardware_implemented,
  title={Fully hardware-implemented memristor convolutional neural network},
  author={Yao, Peng and Wu, Huaqiang and Gao, Bin and Tang, Jianshi and Zhang, Qingtian and Zhang, Wenqiang and Yang, J Joshua and Qian, He},
  journal={Nature},
  volume={577},
  number={7792},
  pages={641--646},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{bengel2020variability,
  title={{Variability-Aware Modeling of Filamentary Oxide-Based Bipolar Resistive Switching Cells Using SPICE Level Compact Models}},
  author={Bengel, Christopher and Siemon, Anne and C{\"u}ppers, Felix and Hoffmann-Eifert, Susanne and Hardtdegen, Alexander and von Witzleben, Moritz and Hellmich, Lena and Waser, Rainer and Menzel, Stephan},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={67},
  number={12},
  pages={4618--4630},
  year={2020},
  publisher={IEEE}
}

@article{le2020overview,
  title={An overview of phase-change memory device physics},
  author={Le Gallo, Manuel and Sebastian, Abu},
  journal={Journal of Physics D: Applied Physics},
  volume={53},
  number={21},
  pages={213002},
  year={2020},
  publisher={IOP Publishing}
}

@inproceedings{floatpim,
  title={{FloatPIM: In-memory Acceleration of Deep Neural Network Training with High Precision}},
  author={Imani, Mohsen and Gupta, Saransh and Kim, Yeseong and Rosing, Tajana},
  booktitle={2019 ACM/IEEE 46th Annual International Symposium on Computer Architecture (ISCA)},
  pages={802--815},
  year={2019},
  organization={IEEE}
}

@inproceedings{Intel_ReRAM,
  title={{Non-volatile RRAM embedded into 22FFL FinFET technology}},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={VLSI},
  year={2019},
}

@article{endurance_PCM,
 author = {Rashidi, Saeed and Jalili, Majid and Sarbazi-Azad, Hamid},
 title = {{A Survey on PCM Lifetime Enhancement Schemes}},
 journal = {ACM Comput. Surv.},
 issue_date = {September 2019},
 volume = {52},
 number = {4},
 month = aug,
 year = {2019},
 issn = {0360-0300},
 pages = {76:1--76:38},
 articleno = {76},
 numpages = {38},
 url = {http://doi.acm.org/10.1145/3332257},
 doi = {10.1145/3332257},
 acmid = {3332257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {Stuck-at faults, Wear-Leveling, approximate memory, cache management, hard failures, resistance drift},
} 

@article{VGG,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@article{database,
  title={{In-Memory Database Query}},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  volume={2},
  number={12},
  pages={2000141},
  year={2020},
  publisher={Wiley Online Library}
}

@inproceedings{graphR,
  title={GraphR: Accelerating graph processing using ReRAM},
  author={Song, Linghao and Zhuo, Youwei and Qian, Xuehai and Li, Hai and Chen, Yiran},
  booktitle={2018 IEEE International Symposium on High Performance Computer Architecture (HPCA)},
  pages={531--543},
  year={2018},
  organization={IEEE}
}

@article{kraken,
  title={Kraken: ultrafast metagenomic sequence classification using exact alignments},
  author={Wood, Derrick E and Salzberg, Steven L},
  journal={Genome biology},
  volume={15},
  number={3},
  pages={1--12},
  year={2014},
  publisher={BioMed Central}
}

@article{bio_implementation,
  title={Low-power portable devices for metagenomics analysis: Fog computing makes bioinformatics ready for the Internet of Things},
  author={Merelli, Ivan and Morganti, Lucia and Corni, Elena and Pellegrino, Carmelo and Cesini, Daniele and Roverelli, Luca and Zereik, Gabriele and D’Agostino, Daniele},
  journal={Future Generation Computer Systems},
  volume={88},
  pages={467--478},
  year={2018},
  publisher={Elsevier}
}

@article{LSTM,
  title={Long short-term memory networks in memristor crossbar arrays},
  author={Li, Can and Wang, Zhongrui and Rao, Mingyi and Belkin, Daniel and Song, Wenhao and Jiang, Hao and Yan, Peng and Li, Yunning and Lin, Peng and Hu, Miao and others},
  journal={Nature Machine Intelligence},
  volume={1},
  number={1},
  pages={49--57},
  year={2019},
  publisher={Nature Publishing Group}
}

@article{HDC,
  title={In-memory hyperdimensional computing},
  author={Karunaratne, Geethan and Le Gallo, Manuel and Cherubini, Giovanni and Benini, Luca and Rahimi, Abbas and Sebastian, Abu},
  journal={Nature Electronics},
  volume={3},
  number={6},
  pages={327--337},
  year={2020},
  publisher={Nature Publishing Group}
}

@article{Onur,
  title={Enabling the adoption of processing-in-memory: Challenges, mechanisms, future research directions},
  author={Ghose, Saugata and Hsieh, Kevin and Boroumand, Amirali and Ausavarungnirun, Rachata and Mutlu, Onur},
  journal={arXiv preprint arXiv:1802.00320},
  year={2018}
}

@article{Abhairaj,
  title={{SRIF: Scalable and Reliable Integrate and Fire Circuit ADC for Memristor-Based CIM Architectures}},
  author={Singh, Abhairaj and Lebdeh, Muath Abu and Gebregiorgis, Anteneh and Bishnoi, Rajendra and Joshi, Rajiv V and Hamdioui, Said},
  journal={IEEE Transactions on Circuits and Systems I: Regular Papers},
  volume={68},
  number={5},
  pages={1917--1930},
  year={2021},
  publisher={IEEE}
}


@inproceedings{512Crossbar,
  title={A 16Mb dual-mode ReRAM macro with sub-14ns computing-in-memory and memory functions enabled by self-write termination scheme},
  author={Chen, Wei-Hao and Lin, Wen-Jang and Lai, Li-Ya and Li, Shuangchen and Hsu, Chien-Hua and Lin, Huan-Ting and Lee, Heng-Yuan and Su, Jian-Wei and Xie, Yuan and Sheu, Shyh-Shyuan and others},
  booktitle={2017 IEEE International Electron Devices Meeting (IEDM)},
  pages={28--2},
  year={2017},
  organization={IEEE}
}

@inproceedings{IBM_512_crossbar,
  title={Fully on-chip MAC at 14nm enabled by accurate row-wise programming of PCM-based weights and parallel vector-transport in duration-format},
  author={Narayanan, P and Ambrogio, S and Okazaki, A and Hosokawa, K and Tsai, H and Nomura, A and Yasuda, T and Mackin, C and Lewis, SC and Friz, A and others},
  booktitle={2021 Symposium on VLSI Technology},
  pages={1--2},
  year={2021},
  organization={IEEE}
}

@article{1024_nature,
  title={Efficient and self-adaptive in-situ learning in multilayer memristor neural networks},
  author={Li, Can and Belkin, Daniel and Li, Yunning and Yan, Peng and Hu, Miao and Ge, Ning and Jiang, Hao and Montgomery, Eric and Lin, Peng and Wang, Zhongrui and others},
  journal={Nature communications},
  volume={9},
  number={1},
  pages={1--8},
  year={2018},
  publisher={Nature Publishing Group}
}

@article{2019memristor1024,
  title={Memristor crossbar array for binarized neural networks},
  author={Kim, Yong and Jeong, Won Hee and Tran, Son Bao and Woo, Hyo Cheon and Kim, Jihun and Hwang, Cheol Seong and Min, Kyeong-Sik and Choi, Byung Joon},
  journal={AIP Advances},
  volume={9},
  number={4},
  pages={045131},
  year={2019},
  publisher={AIP Publishing LLC}
}

@inproceedings{CNP,
  title={Cnp: An fpga-based processor for convolutional networks},
  author={Farabet, Cl{\'e}ment and Poulet, Cyril and Han, Jefferson Y and LeCun, Yann},
  booktitle={2009 International Conference on Field Programmable Logic and Applications},
  pages={32--37},
  year={2009},
  organization={IEEE}
}

@article{DNN_language,
  title={A survey of the usages of deep learning for natural language processing},
  author={Otter, Daniel W and Medina, Julian R and Kalita, Jugal K},
  journal={IEEE transactions on neural networks and learning systems},
  volume={32},
  number={2},
  pages={604--624},
  year={2020},
  publisher={IEEE}
}
@article{DNN_object,
  title={Convolutional neural network: a review of models, methodologies and applications to object detection},
  author={Dhillon, Anamika and Verma, Gyanendra K},
  journal={Progress in Artificial Intelligence},
  volume={9},
  number={2},
  pages={85--112},
  year={2020},
  publisher={Springer}
}

@article{DNN_image1,
  title={Development of convolutional neural network and its application in image classification: a survey},
  author={Wang, Wei and Yang, Yujing and Wang, Xin and Wang, Weizheng and Li, Ji},
  journal={Optical Engineering},
  volume={58},
  number={4},
  pages={040901},
  year={2019},
  publisher={International Society for Optics and Photonics}
}

@article{DNN_image2,
  title={A survey of image classification methods and techniques for improving classification performance},
  author={Lu, Dengsheng and Weng, Qihao},
  journal={International journal of Remote sensing},
  volume={28},
  number={5},
  pages={823--870},
  year={2007},
  publisher={Taylor \& Francis}
}



@article{mishra2017wrpn,
  title={{WRPN: Wide reduced-precision networks}},
  author={Mishra, Asit and Nurvitadhi, Eriko and Cook, Jeffrey J and Marr, Debbie},
  journal={arXiv preprint arXiv:1709.01134},
  year={2017}
}

@inproceedings{shen2019searching-IncreasingtheChannelNumberinfeatureMapsBNNs,
  title={Searching for accurate binary neural architectures},
  author={Shen, Mingzhu and Han, Kai and Xu, Chunjing and Wang, Yunhe},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision Workshops},
  pages={0--0},
  year={2019}
}

@article{lin2017towards-TowardsAccurateBNN,
  title={{Towards accurate binary convolutional neural network}},
  author={Lin, Xiaofan and Zhao, Cong and Pan, Wei},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}



@inproceedings{gu2019bayesian-BayesianOptimized1bitCNN,
  title={Bayesian optimized 1-bit cnns},
  author={Gu, Jiaxin and Zhao, Junhe and Jiang, Xiaolong and Zhang, Baochang and Liu, Jianzhuang and Guo, Guodong and Ji, Rongrong},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={4909--4917},
  year={2019}
}




@inproceedings{bethge2019binarydensenet,
  title={Binarydensenet: developing an architecture for binary neural networks},
  author={Bethge, Joseph and Yang, Haojin and Bornstein, Marvin and Meinel, Christoph},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision Workshops},
  pages={0--0},
  year={2019}
}


@inproceedings{hu2018hashing-bnn_quantize-MahdiBCIM8,
  title={From hashing to cnns: Training binary weight networks via hashing},
  author={Hu, Qinghao and Wang, Peisong and Cheng, Jian},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={32},
  number={1},
  year={2018}
}

@inproceedings{faraone2018syq-bnn_quantize2-MahdiBCIM9,
  title={Syq: Learning symmetric quantization for efficient deep neural networks},
  author={Faraone, Julian and Fraser, Nicholas and Blott, Michaela and Leong, Philip HW},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={4300--4309},
  year={2018}
}



@article{hou2016loss-bnn_loss2-MahdiBCIM11,
  title={Loss-aware binarization of deep networks},
  author={Hou, Lu and Yao, Quanming and Kwok, James T},
  journal={arXiv preprint arXiv:1611.01600},
  year={2016}
}

@inproceedings{liu2019circulant-gradient1-MahdiBCIM12,
  title={Circulant binary convolutional networks: Enhancing the performance of 1-bit dcnns with circulant back propagation},
  author={Liu, Chunlei and Ding, Wenrui and Xia, Xin and Zhang, Baochang and Gu, Jiaxin and Liu, Jianzhuang and Ji, Rongrong and Doermann, David},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={2691--2699},
  year={2019}
}
@article{darabi2018bnn+-gradient2+-MahdiBCIM13,
  title={Bnn+: Improved binary network training},
  author={Darabi, Sajad and Belbahri, Mouloud and Courbariaux, Matthieu and Nia, Vahid Partovi},
  year={2018}
}

@article{BNN_impl1,
title = {FP-BNN: Binarized neural network on FPGA},
journal = {Neurocomputing},
volume = {275},
pages = {1072-1086},
year = {2018},
issn = {0925-2312},
doi = {https://doi.org/10.1016/j.neucom.2017.09.046},
url = {https://www.sciencedirect.com/science/article/pii/S0925231217315655},
author = {Shuang Liang and Shouyi Yin and Leibo Liu and Wayne Luk and Shaojun Wei},
keywords = {Binarized neural network, Hardware accelerator, FPGA},
}
@article{BNN_impl2,
  title={Towards fast and energy-efficient binarized neural network inference on fpga},
  author={Fu, Cheng and Zhu, Shilin and Su, Hao and Lee, Ching-En and Zhao, Jishen},
  journal={arXiv preprint arXiv:1810.02068},
  year={2018}
}
@inproceedings{BNN_impl3,
  title={Bmxnet: An open-source binary neural network implementation based on mxnet},
  author={Yang, Haojin and Fritzsche, Martin and Bartz, Christian and Meinel, Christoph},
  booktitle={Proceedings of the 25th ACM international conference on Multimedia},
  pages={1209--1212},
  year={2017}
}



@article{chen2021highly-highly_parallel_NN-MahdiBCIM18,
  title={Highly parallelized memristive binary neural network},
  author={Chen, Jiadong and Wen, Shiping and Shi, Kaibo and Yang, Yin},
  journal={Neural Networks},
  volume={144},
  pages={565--572},
  year={2021},
  publisher={Elsevier}
}

@article{huang2021memristor-configurable_neurons-MahdiBCIM20,
  title={{Memristor based binary convolutional neural network architecture with configurable neurons}},
  author={Huang, Lixing and Diao, Jietao and Nie, Hongshan and Wang, Wei and Li, Zhiwei and Li, Qingjiang and Liu, Haijun},
  journal={Frontiers in neuroscience},
  volume={15},
  pages={328},
  year={2021},
  publisher={Frontiers}
}



@inproceedings{bocquet2018memory-DigitalBiologicallyConferenceVersion,
  title={{In-memory and error-immune differential RRAM implementation of binarized deep neural networks}},
  author={Bocquet, Marc and Hirztlin, Tifenn and Klein, J-O and Nowak, Etienne and Vianello, Elisa and Portal, J-M and Querlioz, Damien},
  booktitle={2018 IEEE International Electron Devices Meeting (IEDM)},
  pages={20--6},
  year={2018},
  organization={IEEE}
}



@inproceedings{tang2017binary-BCNN_RRAM-MahdiBCIM19,
  title={Binary convolutional neural network on RRAM},
  author={Tang, Tianqi and Xia, Lixue and Li, Boxun and Wang, Yu and Yang, Huazhong},
  booktitle={2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC)},
  pages={782--787},
  year={2017},
  organization={IEEE}
}



@INPROCEEDINGS{Said_app,
  author={Hamdioui, Said and Du Nguyen, Hoang Anh and Taouil, Mottaqiallah and Sebastian, Abu and Gallo, Manuel Le and Pande, Sandeep and Schaafsma, Siebren and Catthoor, Francky and Das, Shidhartha and Redondo, Fernando G. and Karunaratne, G. and Rahimi, Abbas and Benini, Luca},
  booktitle={2019 Design, Automation   Test in Europe Conference   Exhibition (DATE)}, 
  title={Applications of Computation-In-Memory Architectures based on Memristive Devices}, 
  year={2019},
  volume={},
  number={},
  pages={486-491},
  doi={10.23919/DATE.2019.8715020}}
  
  @inproceedings{RRAM_intel,
  title={{Non-volatile RRAM embedded into 22FFL FinFET technology}},
  author={Golonzka, Oleg and Arslan, U and Bai, P and Bohr, M and Baykan, O and Chang, Y and Chaudhari, A and Chen, A and Clarke, J and Connor, C and others},
  booktitle={VLSI},
  year={2019},
}

@article{courbariaux2015binaryconnect-binaryconnect-MahdiBCIM27,
  title={{Binaryconnect: Training deep neural networks with binary weights during propagations}},
  author={Courbariaux, Matthieu and Bengio, Yoshua and David, Jean-Pierre},
  journal={NIPS},
  year={2015}
}

@article{hubara2016binarized,
  title={{Binarized neural networks}},
  author={Hubara, Itay and Courbariaux, Matthieu and Soudry, Daniel and El-Yaniv, Ran and Bengio, Yoshua},
  journal={NIPS},
  year={2016}
}

@article{zhou2020massive,
  title={{Massive maritime path planning: A contextual online learning approach}},
  author={Zhou, Pan and Zhao, Weiguang and Li, Jianghui and Li, Ang and Du, Wei and Wen, Shiping},
  journal={IEEE Transactions on Cybernetics},
  year={2020},
  publisher={IEEE}
}

@article{bethge2020meliusnet,
  title={{Meliusnet: Can binary neural networks achieve mobilenet-level accuracy?}},
  author={Bethge, Joseph and Bartz, Christian and Yang, Haojin and Chen, Ying and Meinel, Christoph},
  journal={arXiv preprint arXiv:2001.05936},
  year={2020}
}

@article{review_BNN,
  title={A comprehensive review of Binary Neural Network},
  author={Yuan, Chunyu and Agaian, Sos S},
  journal={arXiv preprint arXiv:2110.06804},
  year={2021}
}

@article{VMM,
  title={Memristor-based analog computation and neural network classification with a dot product engine},
  author={Hu, Miao and Graves, Catherine E and Li, Can and Li, Yunning and Ge, Ning and Montgomery, Eric and Davila, Noraica and Jiang, Hao and Williams, R Stanley and Yang, J Joshua and others},
  journal={Advanced Materials},
  volume={30},
  number={9},
  pages={1705914},
  year={2018},
  publisher={Wiley Online Library}
}
@article{10by10BNN,
  title={Memristor crossbar array for binarized neural networks},
  author={Kim, Yong and Jeong, Won Hee and Tran, Son Bao and Woo, Hyo Cheon and Kim, Jihun and Hwang, Cheol Seong and Min, Kyeong-Sik and Choi, Byung Joon},
  journal={AIP Advances},
  volume={9},
  number={4},
  pages={045131},
  year={2019},
  publisher={AIP Publishing LLC}
}

@article{BNN_more_active_row,
  title={Maximizing Parallel Activation of Word-Lines in MRAM-Based Binary Neural Network Accelerators},
  author={Ahn, Daehyun and Oh, Hyunmyung and Kim, Hyungjun and Kim, Yulhwa and Kim, Jae-Joon},
  journal={IEEE Access},
  volume={9},
  pages={141961--141969},
  year={2021},
  publisher={IEEE}
}




@article{van2018memristor-sneak_current_effect-27ofHighlyRobust,
  title={Memristor binarized neural networks},
  author={Van Pham, Khoa and Van Nguyen, Tien and Tran, Son Bao and Nam, Hyunkyung and Lee, Mi Jung and Choi, Byung Joon and Truong, Son Ngoc and Min, K},
  journal={J. Semicond. Technol. Sci},
  volume={18},
  number={5},
  pages={568--588},
  year={2018}
}



@article{zhang2019memory-DesignofHighRobustness6,
  title={An in-memory-computing dnn achieving 700 tops/w and 6 tops/mm 2 in 130-nm cmos},
  author={Zhang, Jintao and Verma, Naveen},
  journal={IEEE Journal on Emerging and Selected Topics in Circuits and Systems},
  volume={9},
  number={2},
  pages={358--366},
  year={2019},
  publisher={IEEE}
}

@article{samiee2019low-DesignofHighRobustness7,
  title={Low-energy acceleration of binarized convolutional neural networks using a spin Hall effect based logic-in-memory architecture},
  author={Samiee, Ashkan and Borulkar, Payal and DeMara, Ronald F and Zhao, Peiyi and Bai, Yu},
  journal={IEEE Transactions on Emerging Topics in Computing},
  volume={9},
  number={2},
  pages={928--940},
  year={2019},
  publisher={IEEE}
}

@article{huang2019hardware-DesignofHighRobustness8,
  title={{Hardware implementation of RRAM based binarized neural networks}},
  author={Huang, Peng and Zhou, Zheng and Zhang, Yizhou and Xiang, Yachen and Han, Runze and Liu, Lifeng and Liu, Xiaoyan and Kang, Jinfeng},
  journal={APL Materials},
  volume={7},
  number={8},
  pages={081105},
  year={2019},
  publisher={AIP Publishing LLC}
}


@article{truong2014new-sneak_current_effect-28ofHighlyRobust,
  title={{New memristor-based crossbar array architecture with 50-\% area reduction and 48-\% power saving for matrix-vector multiplication of analog neuromorphic computing}},
  author={Truong, Son Ngoc and Min, Kyeong-Sik},
  journal={JSTS: Journal of Semiconductor Technology and Science},
  volume={14},
  number={3},
  pages={356--363},
  year={2014},
  publisher={The Institute of Electronics and Information Engineers}
}

@inproceedings{scouting,
  title={Scouting logic: A novel memristor-based logic design for resistive computing},
  author={Xie, Lei and Du Nguyen, Hoang Anh and Yu, Jintao and Kaichouhi, Ali and Taouil, Mottaqiallah and AlFailakawi, Mohammad and Hamdioui, Said},
  booktitle={2017 IEEE Computer Society Annual Symposium on VLSI (ISVLSI)},
  pages={176--181},
  year={2017},
  organization={IEEE}
}
@article{database,
  title={In-Memory Database Query},
  author={Giannopoulos, Iason and Singh, Abhairaj and Le Gallo, Manuel and Jonnalagadda, Vara Prasad and Hamdioui, Said and Sebastian, Abu},
  journal={Advanced Intelligent Systems},
  volume={2},
  number={12},
  pages={2000141},
  year={2020},
  publisher={Wiley Online Library}
}

@article{mahdi_mnemosene,
  title={MNEMOSENE: Tile Architecture and Simulator for Memristor-based Computation-in-memory},
  author={Zahedi, Mahdi and Lebdeh, Muah Abu and Bengel, Christopher and Wouters, Dirk and Menzel, Stephan and Le Gallo, Manuel and Sebastian, Abu and Wong, Stephan and Hamdioui, Said},
  journal={ACM Journal on Emerging Technologies in Computing Systems (JETC)},
  volume={18},
  number={3},
  pages={1--24},
  year={2022},
  publisher={ACM New York, NY}
}
















@article{bethge2019back-BacktoSimplicity,
  title={Back to simplicity: How to train accurate bnns from scratch?},
  author={Bethge, Joseph and Yang, Haojin and Bornstein, Marvin and Meinel, Christoph},
  journal={arXiv preprint arXiv:1906.08637},
  year={2019}
}

@article{lecun1998gradient-MNISTinPrime,
  title={Gradient-based learning applied to document recognition},
  author={LeCun, Yann and Bottou, L{\'e}on and Bengio, Yoshua and Haffner, Patrick},
  journal={Proceedings of the IEEE},
  year={1998},
}


@PhDThesis{	  zhao2014improving-PCMSTTMRAMPhDThesis,
  title		= {{Improving Phase Change Memory (PCM) and
		  Spin-Torque-Transfer Magnetic-RAM (STT-MRAM) as
		  Next-Generation Memories: A Circuit Perspective}},
  author	= {Zhao, Bo},
  year		= {2014},
  school	= {University of Pittsburgh}
}






@article{gong2018signal-deviceVariability-IBMOPCM21,
  title={Signal and noise extraction from analog memory elements for neuromorphic computing},
  author={Gong, Nanbo and Id{\'e}, T and Kim, S and Boybat, Irem and Sebastian, Abu and Narayanan, V and Ando, Takashi},
  journal={Nature communications},
  volume={9},
  number={1},
  pages={1--8},
  year={2018},
  publisher={Nature Publishing Group}
}







@inproceedings{kim2013phase-PCMDrift-IBMOPCM25,
  title={{A phase change memory cell with metallic surfactant layer as a resistance drift stabilizer}},
  author={Kim, S and Sosa, N and BrightSky, M and Mori, D and Kim, W and Zhu, Y and Suu, K and Lam, C},
  booktitle={2013 IEEE International Electron Devices Meeting},
  pages={30--7},
  year={2013},
  organization={IEEE}
}

@article{peserico2022integrated,
  title={Integrated Photonic Tensor Processing Unit for a Matrix Multiply: a Review},
  author={Peserico, Nicola and Shastri, Bhavin J and Sorger, Volker J},
  journal={arXiv preprint arXiv:2211.01476},
  year={2022}
}


@article{peserico2023integrated,
  title={{Integrated photonic tensor processing unit for a matrix multiply: a review}},
  author={Peserico, Nicola and Shastri, Bhavin J and Sorger, Volker J},
  journal={Journal of Lightwave Technology},
  year={2023},
  publisher={IEEE}
}

@INPROCEEDINGS{cardoso2023towards,
  author={Cardoso, Raphael and Zrounba, Clément and Abdalla, Mohab and Jimenez, Paul and de Queiroz, Mauricio Gomes and Charbonnier, Benoît and Pavanello, Fabio and O'Connor, Ian and Le Beux, Sébastien},
  booktitle={DATE}, 
  title={{Towards a Robust Multiply-Accumulate Cell in Photonics using Phase-Change Materials}}, 
  year={2023},}

